Turning Federated Learning Systems Into Covert Channels

Federated learning (FL) goes beyond traditional, centralized machine learning by distributing model training among a large collection of edge clients. These clients cooperatively train a global, e.g., cloud-hosted, model without disclosing their local, private training data. The global model is then shared among all the participants which use it for local predictions. In this paper, we put forward a novel attacker model aiming at turning FL systems into covert channels to implement a stealth communication infrastructure. The main intuition is that, during federated training, a malicious sender can poison the global model by submitting purposely crafted examples. Although the effect of the model poisoning is negligible to other participants, and does not alter the overall model performance, it can be observed by a malicious receiver and used to transmit a single bit.

==> data/accuracy0-cnn.csv <==
1,0.992
2,0.992
3,0.992
4,0.992
5,0.991
6,0.991
7,0.992
8,0.992
9,0.992
10,0.992
11,0.992
12,0.992
13,0.992
14,0.991
15,0.991
16,0.991
17,0.991
18,0.991
19,0.991
20,0.992
21,0.991
22,0.992
23,0.992
24,0.992
25,0.992
26,0.992
27,0.992
28,0.992
29,0.992
30,0.992
31,0.992
32,0.992
33,0.992
34,0.992
35,0.992
36,0.992
37,0.992
38,0.993
39,0.993
40,0.993
41,0.993
42,0.993
43,0.993
44,0.993
45,0.993
46,0.993
47,0.993
48,0.993
49,0.993
50,0.993
51,0.993
52,0.993
53,0.993
54,0.993
55,0.993
56,0.993
57,0.993
58,0.993
59,0.993
60,0.993
61,0.993
62,0.993
63,0.993
64,0.993
65,0.993
66,0.993
67,0.992
68,0.992
69,0.992
70,0.992
71,0.992
72,0.992
73,0.992
74,0.992
75,0.992
76,0.992
77,0.992
78,0.992
79,0.992
80,0.992
81,0.992
82,0.992
83,0.992
84,0.992
85,0.992
86,0.992
87,0.992
88,0.992
89,0.992
90,0.992
91,0.992
92,0.992
93,0.992
94,0.992
95,0.992
96,0.992
97,0.992
98,0.992
99,0.992
100,0.992
101,0.992
102,0.992
103,0.992
104,0.992
105,0.992
106,0.992
107,0.992
108,0.992
109,0.992
110,0.992
111,0.992
112,0.992
113,0.992
114,0.992
115,0.992
116,0.992
117,0.992
118,0.992
119,0.992
120,0.992
121,0.992
122,0.992
123,0.992
124,0.992
125,0.992
126,0.992
127,0.992
128,0.992
129,0.992
130,0.992
131,0.992
132,0.992
133,0.992
134,0.992
135,0.992
136,0.992
137,0.992
138,0.992
139,0.992
140,0.992
141,0.992
142,0.992
143,0.992
144,0.992
145,0.992
146,0.992
147,0.992
148,0.992
149,0.992
150,0.992
151,0.992
152,0.992
153,0.992
154,0.992
155,0.992
156,0.992
157,0.992
158,0.992
159,0.992
160,0.992
161,0.992
162,0.992
163,0.992
164,0.992
165,0.992
166,0.992
167,0.992
168,0.992
169,0.992
170,0.992
171,0.992
172,0.992
173,0.992
174,0.992
175,0.992
176,0.992
177,0.992
178,0.992
179,0.992
180,0.992
181,0.992
182,0.992
183,0.992
184,0.992
185,0.992
186,0.992
187,0.992
188,0.992
189,0.992
190,0.992
191,0.992
192,0.992
193,0.992
194,0.992
195,0.992
196,0.992
197,0.992
198,0.992
199,0.992
200,0.992
201,0.992
202,0.992
203,0.992
204,0.992
205,0.992
206,0.992
207,0.992
208,0.992
209,0.992
210,0.992
211,0.992
212,0.992
213,0.992
214,0.992
215,0.992
216,0.992
217,0.992
218,0.992
219,0.992
220,0.992
221,0.992
222,0.992
223,0.992
224,0.992
225,0.992
226,0.992
227,0.992
228,0.992
229,0.992
230,0.992
231,0.992
232,0.992
233,0.992
234,0.992
235,0.992
236,0.992
237,0.992
238,0.992
239,0.992
240,0.992
241,0.992
242,0.992
243,0.992
244,0.992
245,0.992
246,0.992
247,0.992
248,0.992
249,0.992
250,0.992
251,0.992
252,0.992
253,0.992
254,0.992
255,0.992
256,0.992
257,0.992
258,0.992
259,0.992
260,0.992
261,0.992
262,0.992
263,0.992
264,0.992
265,0.992
266,0.992
267,0.992
268,0.992
269,0.992
270,0.992
271,0.992
272,0.992
273,0.992
274,0.992
275,0.992
276,0.992
277,0.992
278,0.992
279,0.992
280,0.992
281,0.992
282,0.992
283,0.992
284,0.992
285,0.992
286,0.992
287,0.992
288,0.992
289,0.992
290,0.992
291,0.992
292,0.992
293,0.992
294,0.992
295,0.992
296,0.992
297,0.992
298,0.992
299,0.992
300,0.992
301,0.992
302,0.992
303,0.992
304,0.992
305,0.992
306,0.992
307,0.992
308,0.992
309,0.992
310,0.992
311,0.992
312,0.992
313,0.992
314,0.992
315,0.992
316,0.992
317,0.992
318,0.992
319,0.992
320,0.992
321,0.992
322,0.992
323,0.992
324,0.992
325,0.992
326,0.992
327,0.992
328,0.992
329,0.992
330,0.992
331,0.992
332,0.992
333,0.992
334,0.992
335,0.992
336,0.992
337,0.992
338,0.992
339,0.992
340,0.992
341,0.992
342,0.992
343,0.992
344,0.992
345,0.992
346,0.992
347,0.992
348,0.992
349,0.992
350,0.992
351,0.992
352,0.992
353,0.992
354,0.992
355,0.992
356,0.992
357,0.992
358,0.992
359,0.992
360,0.992
361,0.992
362,0.992
363,0.992
364,0.992
365,0.992
366,0.992
367,0.992
368,0.992
369,0.992
370,0.992
371,0.992
372,0.992
373,0.992
374,0.992
375,0.992
376,0.992
377,0.992
378,0.992
379,0.992
380,0.992
381,0.992
382,0.992
383,0.992
384,0.992
385,0.992
386,0.992
387,0.992
388,0.992
389,0.992
390,0.992
391,0.992
392,0.992
393,0.992
394,0.992
395,0.992
396,0.992
397,0.992
398,0.992
399,0.992
400,0.992
401,0.992
402,0.992
403,0.992
404,0.992
405,0.992
406,0.992
407,0.992
408,0.992
409,0.992
410,0.992
411,0.992
412,0.992
413,0.992
414,0.992
415,0.992
416,0.992
417,0.992
418,0.992
419,0.992
420,0.992
421,0.992
422,0.992
423,0.992
424,0.992
425,0.992
426,0.992
427,0.992
428,0.992
429,0.992
430,0.992
431,0.992
432,0.992
433,0.992
434,0.992
435,0.992
436,0.992
437,0.992
438,0.992
439,0.992
440,0.992
441,0.992
442,0.992
443,0.992
444,0.992
445,0.992
446,0.992
447,0.992
448,0.992
449,0.992
450,0.992
451,0.992
452,0.992
453,0.992
454,0.992
455,0.992
456,0.992
457,0.992
458,0.992
459,0.992
460,0.992
461,0.992
462,0.992
463,0.992
464,0.992
465,0.992
466,0.992
467,0.992
468,0.992
469,0.992
470,0.992
471,0.992
472,0.992
473,0.992
474,0.992
475,0.992
476,0.992
477,0.992
478,0.992
479,0.992
480,0.992
481,0.992
482,0.992
483,0.992
484,0.992
485,0.992
486,0.992
487,0.992
488,0.992
489,0.992
490,0.992
491,0.992
492,0.992
493,0.992
494,0.992
495,0.992
496,0.992
497,0.992
498,0.992
499,0.992
500,0.992
501,0.992
502,0.992
503,0.992
504,0.992
505,0.992
506,0.992
507,0.992
508,0.992
509,0.992
510,0.992
511,0.992
512,0.992
513,0.992
514,0.992
515,0.992
516,0.992
517,0.992
518,0.992
519,0.992
520,0.992
521,0.992
522,0.992
523,0.992
524,0.992
525,0.992
526,0.992
527,0.992
528,0.992
529,0.992
530,0.992
531,0.992
532,0.992
533,0.992
534,0.992
535,0.992
536,0.992
537,0.992
538,0.992
539,0.992
540,0.992
541,0.992
542,0.992
543,0.992
544,0.992
545,0.992
546,0.992
547,0.992
548,0.992
549,0.992
550,0.992
551,0.992
552,0.992
553,0.992
554,0.992
555,0.992
556,0.992
557,0.992
558,0.992
559,0.992
560,0.992
561,0.992
562,0.992
563,0.992
564,0.992
565,0.992
566,0.992
567,0.992
568,0.992
569,0.992
570,0.992
571,0.992
572,0.992
573,0.992
574,0.992
575,0.992
576,0.992
577,0.992
578,0.992
579,0.992
580,0.992
581,0.992
582,0.992
583,0.992
584,0.992
585,0.992
586,0.992
587,0.992
588,0.992
589,0.992
590,0.992
591,0.992
592,0.992
593,0.992
594,0.992
595,0.992
596,0.992
597,0.992
598,0.992
599,0.992
600,0.992


==> data/accuracy0.csv <==
1,0.982
2,0.982
3,0.982
4,0.983
5,0.983
6,0.983
7,0.983
8,0.983
9,0.983
10,0.983
11,0.983
12,0.983
13,0.983
14,0.983
15,0.983
16,0.983
17,0.983
18,0.983
19,0.983
20,0.983
21,0.983
22,0.983
23,0.983
24,0.983
25,0.983
26,0.983
27,0.983
28,0.983
29,0.983
30,0.983
31,0.983
32,0.983
33,0.983
34,0.983
35,0.983
36,0.983
37,0.983
38,0.983
39,0.983
40,0.983
41,0.983
42,0.983
43,0.983
44,0.983
45,0.983
46,0.983
47,0.983
48,0.983
49,0.983
50,0.983
51,0.983
52,0.983
53,0.983
54,0.983
55,0.983
56,0.983
57,0.983
58,0.983
59,0.983
60,0.983
61,0.983
62,0.983
63,0.983
64,0.983
65,0.983
66,0.983
67,0.983
68,0.983
69,0.983
70,0.983
71,0.983
72,0.983
73,0.983
74,0.983
75,0.983
76,0.983
77,0.983
78,0.983
79,0.983
80,0.983
81,0.983
82,0.983
83,0.983
84,0.983
85,0.983
86,0.983
87,0.983
88,0.983
89,0.983
90,0.983
91,0.983
92,0.983
93,0.983
94,0.983
95,0.983
96,0.983
97,0.983
98,0.983
99,0.983
100,0.983
101,0.983
102,0.983
103,0.983
104,0.983
105,0.983
106,0.983
107,0.983
108,0.983
109,0.983
110,0.983
111,0.983
112,0.983
113,0.983
114,0.983
115,0.983
116,0.983
117,0.983
118,0.983
119,0.983
120,0.983
121,0.983
122,0.983
123,0.983
124,0.983
125,0.983
126,0.983
127,0.983
128,0.983
129,0.983
130,0.983
131,0.983
132,0.983
133,0.983
134,0.983
135,0.983
136,0.983
137,0.983
138,0.983
139,0.983
140,0.983
141,0.983
142,0.983
143,0.983
144,0.983
145,0.983
146,0.983
147,0.983
148,0.983
149,0.983
150,0.983
151,0.983
152,0.983
153,0.983
154,0.983
155,0.983
156,0.983
157,0.983
158,0.983
159,0.983
160,0.983
161,0.983
162,0.983
163,0.983
164,0.983
165,0.983
166,0.983
167,0.983
168,0.983
169,0.983
170,0.983
171,0.983
172,0.983
173,0.983
174,0.983
175,0.983
176,0.983
177,0.983
178,0.983
179,0.983
180,0.983
181,0.983
182,0.983
183,0.983
184,0.983
185,0.983
186,0.983
187,0.983
188,0.983
189,0.983
190,0.983
191,0.983
192,0.983
193,0.983
194,0.983
195,0.983
196,0.983
197,0.983
198,0.983
199,0.983
200,0.983
201,0.983
202,0.983
203,0.983
204,0.983
205,0.983
206,0.983
207,0.983
208,0.983
209,0.983
210,0.983
211,0.983
212,0.983
213,0.983
214,0.983
215,0.983
216,0.983
217,0.983
218,0.983
219,0.983
220,0.983
221,0.983
222,0.983
223,0.983
224,0.983
225,0.983
226,0.983
227,0.983
228,0.983
229,0.983
230,0.983
231,0.983
232,0.983
233,0.983
234,0.983
235,0.983
236,0.983
237,0.983
238,0.983
239,0.983
240,0.983
241,0.983
242,0.983
243,0.983
244,0.983
245,0.983
246,0.983
247,0.983
248,0.983
249,0.983
250,0.983
251,0.983
252,0.983
253,0.983
254,0.983
255,0.983
256,0.983
257,0.983
258,0.983
259,0.983
260,0.983
261,0.983
262,0.983
263,0.983
264,0.983
265,0.983
266,0.983
267,0.983
268,0.983
269,0.983
270,0.983
271,0.983
272,0.983
273,0.983
274,0.983
275,0.983
276,0.983
277,0.983
278,0.983
279,0.983
280,0.983
281,0.983
282,0.983
283,0.983
284,0.983
285,0.983
286,0.983
287,0.983
288,0.983
289,0.983
290,0.983
291,0.983
292,0.983
293,0.983
294,0.983
295,0.983
296,0.983
297,0.983
298,0.983
299,0.983
300,0.983
301,0.983
302,0.983
303,0.983
304,0.983
305,0.983
306,0.983
307,0.983
308,0.983
309,0.983
310,0.983
311,0.983
312,0.983
313,0.983
314,0.983
315,0.983
316,0.983
317,0.983
318,0.983
319,0.983
320,0.983
321,0.983
322,0.983
323,0.983
324,0.983
325,0.983
326,0.983
327,0.983
328,0.983
329,0.983
330,0.983
331,0.983
332,0.983
333,0.983
334,0.983
335,0.983
336,0.983
337,0.983
338,0.983
339,0.983
340,0.983
341,0.983
342,0.983
343,0.983
344,0.983
345,0.983
346,0.983
347,0.983
348,0.983
349,0.983
350,0.983
351,0.983
352,0.983
353,0.983
354,0.983
355,0.983
356,0.983
357,0.983
358,0.983
359,0.983
360,0.983
361,0.983
362,0.983
363,0.983
364,0.983
365,0.983
366,0.983
367,0.983
368,0.983
369,0.983
370,0.983
371,0.983
372,0.983
373,0.983
374,0.983
375,0.983
376,0.983
377,0.983
378,0.983
379,0.983
380,0.983
381,0.983
382,0.983
383,0.983
384,0.983
385,0.983
386,0.983
387,0.983
388,0.983
389,0.983
390,0.983
391,0.983
392,0.983
393,0.983
394,0.983
395,0.983
396,0.983
397,0.983
398,0.983
399,0.983
400,0.983
401,0.983
402,0.983
403,0.983
404,0.983
405,0.983
406,0.983
407,0.983
408,0.983
409,0.983
410,0.983
411,0.983
412,0.983
413,0.983
414,0.983
415,0.983
416,0.983
417,0.983
418,0.983
419,0.983
420,0.983
421,0.983
422,0.983
423,0.983
424,0.983
425,0.983
426,0.983
427,0.983
428,0.983
429,0.983
430,0.983
431,0.983
432,0.983
433,0.983
434,0.983
435,0.983
436,0.983
437,0.983
438,0.983
439,0.983
440,0.983
441,0.983
442,0.983
443,0.983
444,0.983
445,0.983
446,0.983
447,0.983
448,0.983
449,0.983
450,0.983
451,0.983
452,0.983
453,0.983
454,0.983
455,0.983
456,0.983
457,0.983
458,0.983
459,0.983
460,0.983
461,0.983
462,0.983
463,0.983
464,0.983
465,0.983
466,0.983
467,0.983
468,0.983
469,0.983
470,0.983
471,0.983
472,0.983
473,0.983
474,0.983
475,0.983
476,0.983
477,0.983
478,0.983
479,0.983
480,0.983
481,0.983
482,0.983
483,0.983
484,0.983
485,0.983
486,0.983
487,0.983
488,0.983
489,0.983
490,0.983
491,0.983
492,0.983
493,0.983
494,0.983
495,0.983
496,0.983
497,0.983
498,0.983
499,0.983
500,0.983
501,0.983
502,0.983
503,0.983
504,0.983
505,0.983
506,0.983
507,0.983
508,0.983
509,0.983
510,0.983
511,0.983
512,0.983
513,0.983
514,0.983
515,0.983
516,0.983
517,0.983
518,0.983
519,0.983
520,0.983
521,0.983
522,0.983
523,0.983
524,0.983
525,0.983
526,0.983
527,0.983
528,0.983
529,0.983
530,0.983
531,0.983
532,0.983
533,0.983
534,0.983
535,0.983
536,0.983
537,0.983
538,0.983
539,0.983
540,0.983
541,0.983
542,0.983
543,0.983
544,0.983
545,0.983
546,0.983
547,0.983
548,0.983
549,0.983
550,0.983
551,0.983
552,0.983
553,0.983
554,0.983
555,0.983
556,0.983
557,0.983
558,0.983
559,0.983
560,0.983
561,0.983
562,0.983
563,0.983
564,0.983
565,0.983
566,0.983
567,0.983
568,0.983
569,0.983
570,0.983
571,0.983
572,0.983
573,0.983
574,0.983
575,0.983
576,0.983
577,0.983
578,0.983
579,0.983
580,0.983
581,0.983
582,0.983
583,0.983
584,0.983
585,0.983
586,0.983
587,0.983
588,0.983
589,0.983
590,0.983
591,0.983
592,0.983
593,0.983
594,0.983
595,0.983
596,0.983
597,0.983
598,0.983
599,0.983


==> data/accuracy1-cnn.csv <==
1,0.992
2,0.992
3,0.992
4,0.992
5,0.992
6,0.992
7,0.992
8,0.992
9,0.992
10,0.993
11,0.993
12,0.992
13,0.992
14,0.992
15,0.992
16,0.992
17,0.987
18,0.987
19,0.993
20,0.993
21,0.991
22,0.993
23,0.993
24,0.993
25,0.992
26,0.992
27,0.992
28,0.992
29,0.993
30,0.993
31,0.993
32,0.993
33,0.993
34,0.993
35,0.993
36,0.993
37,0.993
38,0.993
39,0.993
40,0.993
41,0.993
42,0.993
43,0.993
44,0.993
45,0.993
46,0.993
47,0.993
48,0.993
49,0.993
50,0.993
51,0.993
52,0.993
53,0.993
54,0.993
55,0.993
56,0.993
57,0.993
58,0.993
59,0.993
60,0.993
61,0.992
62,0.992
63,0.993
64,0.993
65,0.993
66,0.994
67,0.994
68,0.993
69,0.993
70,0.993
71,0.993
72,0.993
73,0.993
74,0.993
75,0.993
76,0.993
77,0.993
78,0.993
79,0.993
80,0.993
81,0.993
82,0.993
83,0.993
84,0.993
85,0.993
86,0.993
87,0.993
88,0.993
89,0.993
90,0.993
91,0.993
92,0.993
93,0.988
94,0.988
95,0.988
96,0.992
97,0.992
98,0.992
99,0.992
100,0.992
101,0.992
102,0.992
103,0.993
104,0.993
105,0.993
106,0.993
107,0.993
108,0.992
109,0.992
110,0.992
111,0.992
112,0.993
113,0.993
114,0.993
115,0.993
116,0.993
117,0.993
118,0.993
119,0.992
120,0.993
121,0.993
122,0.993
123,0.993
124,0.993
125,0.993
126,0.993
127,0.993
128,0.993
129,0.993
130,0.993
131,0.993
132,0.993
133,0.993
134,0.993
135,0.993
136,0.992
137,0.992
138,0.992
139,0.992
140,0.992
141,0.992
142,0.992
143,0.989
144,0.991
145,0.991
146,0.991
147,0.991
148,0.991
149,0.991
150,0.991
151,0.991
152,0.993
153,0.993
154,0.993
155,0.993
156,0.993
157,0.993
158,0.993
159,0.993
160,0.993
161,0.993
162,0.993
163,0.993
164,0.993
165,0.993
166,0.993
167,0.993
168,0.993
169,0.993
170,0.993
171,0.993
172,0.993
173,0.993
174,0.993
175,0.993
176,0.993
177,0.993
178,0.993
179,0.993
180,0.993
181,0.993
182,0.993
183,0.993
184,0.993
185,0.993
186,0.991
187,0.991
188,0.991
189,0.991
190,0.991
191,0.991
192,0.991
193,0.991
194,0.991
195,0.990
196,0.990
197,0.990
198,0.990
199,0.993
200,0.993
201,0.993
202,0.992
203,0.988
204,0.992
205,0.992
206,0.992
207,0.991
208,0.991
209,0.992
210,0.992
211,0.992
212,0.992
213,0.992
214,0.991
215,0.991
216,0.991
217,0.991
218,0.991
219,0.991
220,0.993
221,0.992
222,0.992
223,0.992
224,0.992
225,0.992
226,0.992
227,0.992
228,0.990
229,0.990
230,0.990
231,0.990
232,0.990
233,0.990
234,0.990
235,0.990
236,0.990
237,0.990
238,0.993
239,0.993
240,0.993
241,0.993
242,0.992
243,0.992
244,0.992
245,0.991
246,0.991
247,0.992
248,0.992
249,0.992
250,0.991
251,0.991
252,0.991
253,0.991
254,0.991
255,0.991
256,0.991
257,0.991
258,0.991
259,0.991
260,0.991
261,0.991
262,0.993
263,0.993
264,0.993
265,0.993
266,0.992
267,0.992
268,0.992
269,0.992
270,0.992
271,0.992
272,0.992
273,0.992
274,0.992
275,0.992
276,0.992
277,0.992
278,0.992
279,0.992
280,0.993
281,0.993
282,0.993
283,0.991
284,0.991
285,0.991
286,0.991
287,0.991
288,0.991
289,0.991
290,0.991
291,0.991
292,0.989
293,0.989
294,0.993
295,0.993
296,0.993
297,0.993
298,0.993
299,0.993
300,0.995
301,0.995
302,0.995
303,0.995
304,0.995
305,0.995
306,0.995
307,0.995
308,0.994
309,0.994
310,0.994
311,0.994
312,0.994
313,0.994
314,0.994
315,0.993
316,0.993
317,0.993
318,0.994
319,0.994
320,0.994
321,0.994
322,0.994
323,0.994
324,0.994
325,0.994
326,0.994
327,0.992
328,0.993
329,0.993
330,0.993
331,0.993
332,0.993
333,0.993
334,0.993
335,0.993
336,0.993
337,0.992
338,0.992
339,0.992
340,0.992
341,0.992
342,0.992
343,0.992
344,0.991
345,0.991
346,0.991
347,0.991
348,0.991
349,0.991
350,0.991
351,0.991
352,0.991
353,0.991
354,0.991
355,0.991
356,0.991
357,0.991
358,0.991
359,0.991
360,0.991
361,0.991
362,0.991
363,0.991
364,0.991
365,0.991
366,0.991
367,0.992
368,0.992
369,0.991
370,0.991
371,0.991
372,0.991
373,0.991
374,0.991
375,0.991
376,0.991
377,0.991
378,0.991
379,0.991
380,0.991
381,0.991
382,0.991
383,0.991
384,0.991
385,0.991
386,0.991
387,0.991
388,0.991
389,0.991
390,0.990
391,0.990
392,0.991
393,0.991
394,0.991
395,0.991
396,0.991
397,0.993
398,0.993
399,0.992
400,0.992
401,0.992
402,0.992
403,0.992
404,0.992
405,0.992
406,0.994
407,0.994
408,0.994
409,0.994
410,0.993
411,0.993
412,0.993
413,0.993
414,0.993
415,0.992
416,0.992
417,0.992
418,0.992
419,0.992
420,0.992
421,0.992
422,0.992
423,0.992
424,0.991
425,0.991
426,0.991
427,0.991
428,0.991
429,0.992
430,0.992
431,0.992
432,0.992
433,0.992
434,0.992
435,0.992
436,0.993
437,0.993
438,0.994
439,0.994
440,0.994
441,0.991
442,0.993
443,0.993
444,0.993
445,0.992
446,0.992
447,0.992
448,0.992
449,0.993
450,0.993
451,0.993
452,0.993
453,0.993
454,0.993
455,0.993
456,0.993
457,0.993
458,0.993
459,0.991
460,0.992
461,0.993
462,0.993
463,0.993
464,0.993
465,0.993
466,0.993
467,0.993
468,0.993
469,0.992
470,0.992
471,0.992
472,0.992
473,0.992
474,0.992
475,0.993
476,0.992
477,0.992
478,0.992
479,0.992
480,0.993
481,0.993
482,0.993
483,0.993
484,0.993
485,0.993
486,0.993
487,0.993
488,0.993
489,0.991
490,0.991
491,0.991
492,0.991
493,0.992
494,0.992
495,0.992
496,0.992
497,0.992
498,0.992
499,0.992
500,0.992
501,0.993
502,0.993
503,0.993
504,0.993
505,0.993
506,0.993
507,0.993
508,0.993
509,0.993
510,0.993
511,0.994
512,0.994
513,0.994
514,0.994
515,0.994
516,0.994
517,0.994
518,0.994
519,0.992
520,0.992
521,0.992
522,0.994
523,0.994
524,0.994
525,0.994
526,0.993
527,0.993
528,0.993
529,0.993
530,0.993
531,0.993
532,0.993
533,0.993
534,0.993
535,0.994
536,0.994
537,0.993
538,0.993
539,0.993
540,0.993
541,0.993
542,0.993
543,0.993
544,0.993
545,0.993
546,0.993
547,0.993
548,0.993
549,0.993
550,0.993
551,0.993
552,0.994
553,0.994
554,0.994
555,0.994
556,0.994
557,0.993
558,0.993
559,0.993
560,0.993
561,0.993
562,0.993
563,0.993
564,0.993
565,0.993
566,0.993
567,0.993
568,0.993
569,0.993
570,0.993
571,0.993
572,0.993
573,0.993
574,0.993
575,0.993
576,0.993
577,0.993
578,0.993
579,0.992
580,0.992
581,0.992
582,0.992
583,0.992
584,0.992
585,0.992
586,0.991
587,0.991
588,0.992
589,0.992
590,0.992
591,0.992
592,0.992
593,0.992
594,0.992
595,0.992
596,0.992
597,0.992
598,0.992
599,0.992
600,0.992


==> data/accuracy1.csv <==
1,0.983
2,0.983
3,0.983
4,0.983
5,0.983
6,0.983
7,0.983
8,0.983
9,0.983
10,0.978
11,0.978
12,0.978
13,0.978
14,0.978
15,0.978
16,0.979
17,0.979
18,0.980
19,0.980
20,0.980
21,0.980
22,0.978
23,0.978
24,0.978
25,0.978
26,0.979
27,0.979
28,0.979
29,0.979
30,0.979
31,0.974
32,0.974
33,0.980
34,0.979
35,0.980
36,0.980
37,0.980
38,0.980
39,0.980
40,0.980
41,0.980
42,0.980
43,0.980
44,0.980
45,0.980
46,0.980
47,0.980
48,0.980
49,0.980
50,0.980
51,0.980
52,0.980
53,0.984
54,0.984
55,0.984
56,0.982
57,0.982
58,0.982
59,0.982
60,0.982
61,0.981
62,0.981
63,0.981
64,0.979
65,0.980
66,0.980
67,0.980
68,0.980
69,0.980
70,0.980
71,0.980
72,0.981
73,0.981
74,0.981
75,0.981
76,0.980
77,0.980
78,0.980
79,0.980
80,0.980
81,0.980
82,0.980
83,0.980
84,0.980
85,0.980
86,0.980
87,0.980
88,0.980
89,0.981
90,0.981
91,0.982
92,0.982
93,0.982
94,0.982
95,0.982
96,0.982
97,0.982
98,0.982
99,0.982
100,0.982
101,0.982
102,0.982
103,0.982
104,0.982
105,0.982
106,0.979
107,0.979
108,0.979
109,0.981
110,0.981
111,0.981
112,0.981
113,0.981
114,0.981
115,0.981
116,0.982
117,0.982
118,0.981
119,0.982
120,0.982
121,0.982
122,0.982
123,0.982
124,0.984
125,0.984
126,0.984
127,0.984
128,0.984
129,0.984
130,0.984
131,0.984
132,0.984
133,0.984
134,0.984
135,0.984
136,0.984
137,0.984
138,0.984
139,0.984
140,0.984
141,0.984
142,0.984
143,0.984
144,0.984
145,0.984
146,0.984
147,0.984
148,0.984
149,0.978
150,0.982
151,0.982
152,0.982
153,0.982
154,0.983
155,0.983
156,0.983
157,0.983
158,0.983
159,0.983
160,0.983
161,0.983
162,0.983
163,0.983
164,0.983
165,0.983
166,0.984
167,0.984
168,0.984
169,0.984
170,0.984
171,0.984
172,0.984
173,0.984
174,0.984
175,0.984
176,0.983
177,0.980
178,0.983
179,0.983
180,0.983
181,0.983
182,0.983
183,0.983
184,0.983
185,0.983
186,0.983
187,0.983
188,0.983
189,0.983
190,0.983
191,0.983
192,0.983
193,0.983
194,0.983
195,0.983
196,0.983
197,0.983
198,0.983
199,0.983
200,0.983
201,0.983
202,0.983
203,0.983
204,0.983
205,0.983
206,0.983
207,0.981
208,0.981
209,0.981
210,0.981
211,0.981
212,0.981
213,0.981
214,0.980
215,0.980
216,0.981
217,0.981
218,0.981
219,0.981
220,0.981
221,0.981
222,0.981
223,0.981
224,0.982
225,0.982
226,0.982
227,0.982
228,0.982
229,0.982
230,0.982
231,0.982
232,0.982
233,0.982
234,0.982
235,0.982
236,0.982
237,0.982
238,0.982
239,0.982
240,0.982
241,0.982
242,0.982
243,0.982
244,0.982
245,0.982
246,0.982
247,0.982
248,0.982
249,0.982
250,0.982
251,0.980
252,0.980
253,0.980
254,0.980
255,0.980
256,0.980
257,0.980
258,0.980
259,0.980
260,0.980
261,0.980
262,0.980
263,0.983
264,0.983
265,0.984
266,0.984
267,0.984
268,0.982
269,0.982
270,0.982
271,0.982
272,0.982
273,0.983
274,0.983
275,0.983
276,0.983
277,0.983
278,0.983
279,0.983
280,0.983
281,0.983
282,0.983
283,0.983
284,0.984
285,0.984
286,0.984
287,0.984
288,0.984
289,0.984
290,0.984
291,0.984
292,0.984
293,0.984
294,0.984
295,0.984
296,0.984
297,0.984
298,0.984
299,0.984
300,0.984
301,0.983
302,0.983
303,0.983
304,0.983
305,0.984
306,0.984
307,0.984
308,0.984
309,0.984
310,0.983
311,0.983
312,0.983
313,0.981
314,0.981
315,0.981
316,0.981
317,0.981
318,0.981
319,0.981
320,0.981
321,0.981
322,0.981
323,0.982
324,0.982
325,0.982
326,0.982
327,0.982
328,0.983
329,0.983
330,0.983
331,0.983
332,0.983
333,0.983
334,0.983
335,0.984
336,0.984
337,0.984
338,0.984
339,0.984
340,0.984
341,0.984
342,0.984
343,0.984
344,0.984
345,0.984
346,0.984
347,0.984
348,0.984
349,0.984
350,0.984
351,0.980
352,0.980
353,0.980
354,0.980
355,0.980
356,0.980
357,0.980
358,0.981
359,0.982
360,0.982
361,0.981
362,0.981
363,0.981
364,0.982
365,0.982
366,0.982
367,0.982
368,0.982
369,0.982
370,0.982
371,0.982
372,0.984
373,0.984
374,0.983
375,0.983
376,0.983
377,0.983
378,0.983
379,0.983
380,0.983
381,0.982
382,0.982
383,0.982
384,0.982
385,0.982
386,0.982
387,0.982
388,0.984
389,0.984
390,0.984
391,0.984
392,0.984
393,0.982
394,0.982
395,0.982
396,0.982
397,0.982
398,0.982
399,0.982
400,0.982
401,0.982
402,0.982
403,0.982
404,0.982
405,0.982
406,0.982
407,0.982
408,0.982
409,0.982
410,0.982
411,0.982
412,0.982
413,0.982
414,0.982
415,0.982
416,0.982
417,0.982
418,0.982
419,0.985
420,0.985
421,0.985
422,0.985
423,0.985
424,0.984
425,0.984
426,0.984
427,0.984
428,0.984
429,0.983
430,0.983
431,0.983
432,0.983
433,0.983
434,0.983
435,0.983
436,0.981
437,0.981
438,0.981
439,0.981
440,0.981
441,0.983
442,0.983
443,0.983
444,0.983
445,0.983
446,0.983
447,0.983
448,0.983
449,0.983
450,0.983
451,0.983
452,0.983
453,0.983
454,0.983
455,0.983
456,0.983
457,0.983
458,0.983
459,0.983
460,0.983
461,0.983
462,0.983
463,0.982
464,0.982
465,0.982
466,0.982
467,0.982
468,0.983
469,0.983
470,0.983
471,0.983
472,0.983
473,0.983
474,0.983
475,0.983
476,0.983
477,0.983
478,0.983
479,0.983
480,0.983
481,0.983
482,0.983
483,0.982
484,0.982
485,0.982
486,0.983
487,0.983
488,0.983
489,0.983
490,0.983
491,0.981
492,0.981
493,0.981
494,0.981
495,0.981
496,0.981
497,0.981
498,0.981
499,0.982
500,0.982
501,0.982
502,0.982
503,0.982
504,0.982
505,0.982
506,0.983
507,0.983
508,0.983
509,0.983
510,0.983
511,0.983
512,0.983
513,0.983
514,0.983
515,0.983
516,0.983
517,0.983
518,0.983
519,0.983
520,0.983
521,0.983
522,0.983
523,0.982
524,0.982
525,0.981
526,0.980
527,0.980
528,0.980
529,0.980
530,0.980
531,0.980
532,0.980
533,0.981
534,0.982
535,0.982
536,0.982
537,0.982
538,0.982
539,0.982
540,0.982
541,0.982
542,0.982
543,0.982
544,0.982
545,0.982
546,0.982
547,0.982
548,0.982
549,0.982
550,0.980
551,0.980
552,0.980
553,0.980
554,0.980
555,0.980
556,0.981
557,0.981
558,0.981
559,0.981
560,0.981
561,0.981
562,0.981
563,0.981
564,0.981
565,0.981
566,0.981
567,0.981
568,0.980
569,0.980
570,0.980
571,0.980
572,0.980
573,0.981
574,0.981
575,0.981
576,0.981
577,0.981
578,0.981
579,0.981
580,0.981
581,0.981
582,0.981
583,0.981
584,0.981
585,0.981
586,0.981
587,0.980
588,0.980
589,0.980
590,0.980
591,0.980
592,0.981
593,0.981
594,0.982
595,0.982
596,0.982
597,0.982
598,0.982
599,0.982
600,0.982


==> data/accuracy10-cnn.csv <==
1,0.991
2,0.991
3,0.991
4,0.987
5,0.987
6,0.987
7,0.988
8,0.988
9,0.988
10,0.990
11,0.990
12,0.990
13,0.991
14,0.991
15,0.993
16,0.988
17,0.991
18,0.991
19,0.993
20,0.993
21,0.993
22,0.990
23,0.990
24,0.986
25,0.988
26,0.989
27,0.989
28,0.991
29,0.991
30,0.991
31,0.984
32,0.984
33,0.984
34,0.992
35,0.992
36,0.985
37,0.985
38,0.985
39,0.985
40,0.989
41,0.989
42,0.989
43,0.985
44,0.985
45,0.985
46,0.985
47,0.985
48,0.988
49,0.988
50,0.983
51,0.983
52,0.986
53,0.986
54,0.986
55,0.986
56,0.986
57,0.986
58,0.986
59,0.987
60,0.987
61,0.985
62,0.985
63,0.985
64,0.985
65,0.985
66,0.985
67,0.985
68,0.986
69,0.986
70,0.986
71,0.986
72,0.988
73,0.988
74,0.988
75,0.988
76,0.988
77,0.988
78,0.988
79,0.988
80,0.990
81,0.990
82,0.988
83,0.989
84,0.989
85,0.989
86,0.989
87,0.989
88,0.989
89,0.989
90,0.989
91,0.989
92,0.989
93,0.988
94,0.988
95,0.986
96,0.987
97,0.987
98,0.987
99,0.987
100,0.988
101,0.986
102,0.986
103,0.986
104,0.986
105,0.986
106,0.986
107,0.986
108,0.988
109,0.987
110,0.988
111,0.988
112,0.988
113,0.987
114,0.987
115,0.989
116,0.989
117,0.987
118,0.987
119,0.990
120,0.990
121,0.986
122,0.988
123,0.990
124,0.990
125,0.990
126,0.990
127,0.989
128,0.989
129,0.989
130,0.989
131,0.989
132,0.989
133,0.989
134,0.989
135,0.989
136,0.989
137,0.989
138,0.990
139,0.989
140,0.989
141,0.989
142,0.984
143,0.984
144,0.984
145,0.984
146,0.984
147,0.989
148,0.989
149,0.989
150,0.990
151,0.989
152,0.990
153,0.990
154,0.990
155,0.990
156,0.990
157,0.988
158,0.989
159,0.989
160,0.989
161,0.988
162,0.988
163,0.989
164,0.989
165,0.989
166,0.987
167,0.987
168,0.987
169,0.988
170,0.988
171,0.990
172,0.990
173,0.988
174,0.988
175,0.990
176,0.990
177,0.990
178,0.990
179,0.990
180,0.990
181,0.991
182,0.991
183,0.991
184,0.991
185,0.991
186,0.991
187,0.991
188,0.989
189,0.989
190,0.989
191,0.988
192,0.987
193,0.987
194,0.987
195,0.987
196,0.986
197,0.986
198,0.989
199,0.988
200,0.988
201,0.990
202,0.988
203,0.988
204,0.988
205,0.988
206,0.991
207,0.992
208,0.992
209,0.988
210,0.988
211,0.988
212,0.988
213,0.988
214,0.988
215,0.988
216,0.988
217,0.988
218,0.990
219,0.988
220,0.988
221,0.991
222,0.992
223,0.992
224,0.992
225,0.990
226,0.990
227,0.990
228,0.991
229,0.991
230,0.991
231,0.991
232,0.991
233,0.991
234,0.991
235,0.991
236,0.991
237,0.991
238,0.991
239,0.991
240,0.991
241,0.984
242,0.986
243,0.987
244,0.987
245,0.988
246,0.988
247,0.988
248,0.988
249,0.988
250,0.988
251,0.989
252,0.990
253,0.990
254,0.989
255,0.989
256,0.989
257,0.989
258,0.989
259,0.989
260,0.989
261,0.989
262,0.989
263,0.989
264,0.989
265,0.989
266,0.989
267,0.989
268,0.988
269,0.988
270,0.988
271,0.988
272,0.988
273,0.988
274,0.988
275,0.988
276,0.988
277,0.989
278,0.989
279,0.989
280,0.989
281,0.989
282,0.989
283,0.989
284,0.990
285,0.990
286,0.989
287,0.989
288,0.989
289,0.989
290,0.989
291,0.989
292,0.989
293,0.989
294,0.990
295,0.990
296,0.990
297,0.990
298,0.990
299,0.990
300,0.990
301,0.989
302,0.990
303,0.990
304,0.990
305,0.990
306,0.988
307,0.991
308,0.990
309,0.990
310,0.990
311,0.989
312,0.989
313,0.989
314,0.989
315,0.991
316,0.991
317,0.991
318,0.986
319,0.986
320,0.986
321,0.990
322,0.990
323,0.989
324,0.989
325,0.989
326,0.992
327,0.992
328,0.990
329,0.990
330,0.989
331,0.989
332,0.991
333,0.990
334,0.990
335,0.991
336,0.991
337,0.991
338,0.991
339,0.991
340,0.993
341,0.990
342,0.990
343,0.989
344,0.989
345,0.990
346,0.990
347,0.989
348,0.989
349,0.989
350,0.989
351,0.990
352,0.989
353,0.989
354,0.989
355,0.990
356,0.990
357,0.990
358,0.982
359,0.986
360,0.985
361,0.987
362,0.987
363,0.987
364,0.987
365,0.987
366,0.987
367,0.987
368,0.987
369,0.987
370,0.987
371,0.987
372,0.987
373,0.987
374,0.989
375,0.989
376,0.989
377,0.989
378,0.989
379,0.989
380,0.991
381,0.990
382,0.991
383,0.990
384,0.991
385,0.991
386,0.991
387,0.991
388,0.991
389,0.990
390,0.990
391,0.990
392,0.989
393,0.989
394,0.990
395,0.985
396,0.985
397,0.989
398,0.989
399,0.989
400,0.990
401,0.992
402,0.992
403,0.990
404,0.990
405,0.992
406,0.992
407,0.992
408,0.992
409,0.992
410,0.992
411,0.992
412,0.992
413,0.992
414,0.992
415,0.992
416,0.992
417,0.991
418,0.991
419,0.990
420,0.990
421,0.990
422,0.988
423,0.988
424,0.988
425,0.989
426,0.987
427,0.987
428,0.987
429,0.987
430,0.986
431,0.986
432,0.986
433,0.987
434,0.988
435,0.988
436,0.988
437,0.988
438,0.987
439,0.987
440,0.986
441,0.986
442,0.986
443,0.986
444,0.986
445,0.986
446,0.986
447,0.986
448,0.986
449,0.986
450,0.986
451,0.986
452,0.985
453,0.985
454,0.985
455,0.983
456,0.983
457,0.983
458,0.983
459,0.981
460,0.983
461,0.985
462,0.985
463,0.985
464,0.985
465,0.985
466,0.985
467,0.983
468,0.983
469,0.983
470,0.988
471,0.986
472,0.986
473,0.986
474,0.986
475,0.986
476,0.988
477,0.986
478,0.986
479,0.986
480,0.985
481,0.985
482,0.985
483,0.985
484,0.985
485,0.985
486,0.985
487,0.986
488,0.985
489,0.985
490,0.985
491,0.985
492,0.985
493,0.985
494,0.985
495,0.987
496,0.987
497,0.987
498,0.987
499,0.987
500,0.983
501,0.989
502,0.989
503,0.989
504,0.989
505,0.989
506,0.987
507,0.987
508,0.990
509,0.990
510,0.990
511,0.989
512,0.989
513,0.986
514,0.986
515,0.986
516,0.986
517,0.986
518,0.986
519,0.986
520,0.986
521,0.987
522,0.987
523,0.986
524,0.986
525,0.986
526,0.988
527,0.987
528,0.988
529,0.988
530,0.987
531,0.987
532,0.987
533,0.989
534,0.988
535,0.988
536,0.988
537,0.985
538,0.986
539,0.987
540,0.987
541,0.988
542,0.988
543,0.987
544,0.987
545,0.987
546,0.984
547,0.984
548,0.984
549,0.984
550,0.984
551,0.986
552,0.986
553,0.986
554,0.986
555,0.986
556,0.986
557,0.986
558,0.986
559,0.985
560,0.985
561,0.985
562,0.985
563,0.986
564,0.986
565,0.986
566,0.986
567,0.986
568,0.986
569,0.985
570,0.985
571,0.986
572,0.986
573,0.986
574,0.986
575,0.986
576,0.986
577,0.986
578,0.987
579,0.986
580,0.986
581,0.987
582,0.987
583,0.986
584,0.987
585,0.986
586,0.986
587,0.985
588,0.987
589,0.987
590,0.987
591,0.987
592,0.987
593,0.987
594,0.987
595,0.987
596,0.987
597,0.987
598,0.987
599,0.987
600,0.986


==> data/accuracy10.csv <==
1,0.983
2,0.983
3,0.983
4,0.983
5,0.983
6,0.983
7,0.973
8,0.973
9,0.973
10,0.974
11,0.976
12,0.975
13,0.975
14,0.976
15,0.976
16,0.976
17,0.976
18,0.976
19,0.972
20,0.972
21,0.971
22,0.971
23,0.971
24,0.971
25,0.979
26,0.980
27,0.980
28,0.972
29,0.972
30,0.974
31,0.974
32,0.974
33,0.977
34,0.977
35,0.977
36,0.977
37,0.974
38,0.978
39,0.977
40,0.978
41,0.973
42,0.979
43,0.979
44,0.978
45,0.978
46,0.978
47,0.978
48,0.980
49,0.978
50,0.978
51,0.980
52,0.980
53,0.980
54,0.978
55,0.978
56,0.978
57,0.978
58,0.978
59,0.978
60,0.978
61,0.980
62,0.979
63,0.979
64,0.979
65,0.977
66,0.977
67,0.977
68,0.978
69,0.978
70,0.979
71,0.979
72,0.979
73,0.979
74,0.979
75,0.978
76,0.978
77,0.978
78,0.982
79,0.982
80,0.982
81,0.979
82,0.979
83,0.980
84,0.979
85,0.979
86,0.979
87,0.979
88,0.975
89,0.975
90,0.978
91,0.975
92,0.975
93,0.975
94,0.975
95,0.976
96,0.976
97,0.976
98,0.979
99,0.979
100,0.980
101,0.976
102,0.975
103,0.974
104,0.976
105,0.976
106,0.976
107,0.980
108,0.980
109,0.981
110,0.981
111,0.980
112,0.980
113,0.976
114,0.978
115,0.978
116,0.978
117,0.978
118,0.979
119,0.979
120,0.978
121,0.978
122,0.978
123,0.978
124,0.977
125,0.980
126,0.980
127,0.980
128,0.980
129,0.980
130,0.980
131,0.980
132,0.979
133,0.979
134,0.979
135,0.979
136,0.977
137,0.977
138,0.981
139,0.980
140,0.980
141,0.980
142,0.980
143,0.980
144,0.980
145,0.981
146,0.981
147,0.981
148,0.981
149,0.981
150,0.981
151,0.979
152,0.979
153,0.979
154,0.979
155,0.979
156,0.980
157,0.980
158,0.979
159,0.979
160,0.979
161,0.979
162,0.978
163,0.978
164,0.978
165,0.978
166,0.978
167,0.978
168,0.979
169,0.977
170,0.977
171,0.980
172,0.980
173,0.981
174,0.981
175,0.979
176,0.979
177,0.978
178,0.978
179,0.981
180,0.981
181,0.980
182,0.980
183,0.981
184,0.981
185,0.981
186,0.981
187,0.984
188,0.984
189,0.984
190,0.984
191,0.984
192,0.983
193,0.981
194,0.981
195,0.981
196,0.980
197,0.980
198,0.980
199,0.980
200,0.981
201,0.981
202,0.978
203,0.978
204,0.978
205,0.979
206,0.979
207,0.979
208,0.979
209,0.979
210,0.979
211,0.979
212,0.979
213,0.979
214,0.979
215,0.979
216,0.981
217,0.981
218,0.981
219,0.981
220,0.981
221,0.981
222,0.981
223,0.981
224,0.981
225,0.979
226,0.979
227,0.979
228,0.980
229,0.980
230,0.980
231,0.980
232,0.980
233,0.980
234,0.980
235,0.980
236,0.981
237,0.981
238,0.982
239,0.982
240,0.982
241,0.982
242,0.982
243,0.982
244,0.982
245,0.982
246,0.982
247,0.982
248,0.981
249,0.981
250,0.981
251,0.981
252,0.981
253,0.982
254,0.982
255,0.982
256,0.982
257,0.981
258,0.982
259,0.982
260,0.982
261,0.982
262,0.983
263,0.983
264,0.983
265,0.983
266,0.983
267,0.982
268,0.982
269,0.982
270,0.982
271,0.982
272,0.982
273,0.982
274,0.982
275,0.982
276,0.983
277,0.983
278,0.983
279,0.983
280,0.983
281,0.983
282,0.983
283,0.983
284,0.983
285,0.983
286,0.983
287,0.983
288,0.983
289,0.984
290,0.983
291,0.983
292,0.983
293,0.983
294,0.985
295,0.985
296,0.985
297,0.978
298,0.980
299,0.981
300,0.981
301,0.981
302,0.981
303,0.980
304,0.980
305,0.983
306,0.983
307,0.983
308,0.983
309,0.983
310,0.983
311,0.983
312,0.983
313,0.983
314,0.980
315,0.980
316,0.980
317,0.980
318,0.979
319,0.978
320,0.978
321,0.979
322,0.979
323,0.981
324,0.981
325,0.981
326,0.981
327,0.981
328,0.981
329,0.981
330,0.981
331,0.981
332,0.981
333,0.981
334,0.981
335,0.981
336,0.980
337,0.980
338,0.980
339,0.980
340,0.980
341,0.980
342,0.980
343,0.980
344,0.980
345,0.980
346,0.979
347,0.982
348,0.983
349,0.982
350,0.982
351,0.982
352,0.982
353,0.982
354,0.982
355,0.982
356,0.980
357,0.980
358,0.980
359,0.980
360,0.982
361,0.982
362,0.982
363,0.981
364,0.983
365,0.982
366,0.982
367,0.982
368,0.982
369,0.981
370,0.981
371,0.981
372,0.981
373,0.981
374,0.981
375,0.981
376,0.981
377,0.976
378,0.976
379,0.980
380,0.980
381,0.980
382,0.980
383,0.980
384,0.981
385,0.981
386,0.981
387,0.978
388,0.978
389,0.978
390,0.978
391,0.979
392,0.979
393,0.980
394,0.980
395,0.980
396,0.980
397,0.980
398,0.980
399,0.980
400,0.980
401,0.979
402,0.979
403,0.979
404,0.979
405,0.979
406,0.979
407,0.980
408,0.980
409,0.980
410,0.980
411,0.980
412,0.980
413,0.981
414,0.981
415,0.981
416,0.981
417,0.981
418,0.980
419,0.980
420,0.980
421,0.977
422,0.977
423,0.977
424,0.977
425,0.977
426,0.977
427,0.977
428,0.977
429,0.979
430,0.979
431,0.979
432,0.976
433,0.976
434,0.976
435,0.976
436,0.977
437,0.977
438,0.977
439,0.976
440,0.976
441,0.977
442,0.978
443,0.978
444,0.978
445,0.978
446,0.978
447,0.978
448,0.979
449,0.979
450,0.979
451,0.979
452,0.979
453,0.979
454,0.979
455,0.980
456,0.980
457,0.979
458,0.979
459,0.982
460,0.982
461,0.982
462,0.982
463,0.981
464,0.981
465,0.981
466,0.981
467,0.981
468,0.981
469,0.981
470,0.981
471,0.981
472,0.981
473,0.981
474,0.981
475,0.981
476,0.981
477,0.978
478,0.978
479,0.981
480,0.981
481,0.981
482,0.981
483,0.981
484,0.982
485,0.982
486,0.982
487,0.982
488,0.982
489,0.979
490,0.977
491,0.978
492,0.978
493,0.978
494,0.978
495,0.980
496,0.980
497,0.980
498,0.980
499,0.980
500,0.979
501,0.979
502,0.979
503,0.979
504,0.979
505,0.979
506,0.979
507,0.979
508,0.979
509,0.978
510,0.978
511,0.979
512,0.979
513,0.979
514,0.979
515,0.979
516,0.978
517,0.978
518,0.978
519,0.978
520,0.978
521,0.978
522,0.978
523,0.979
524,0.979
525,0.977
526,0.977
527,0.977
528,0.977
529,0.979
530,0.979
531,0.980
532,0.980
533,0.980
534,0.980
535,0.980
536,0.980
537,0.979
538,0.979
539,0.979
540,0.979
541,0.979
542,0.979
543,0.979
544,0.979
545,0.979
546,0.979
547,0.979
548,0.980
549,0.980
550,0.978
551,0.978
552,0.978
553,0.978
554,0.978
555,0.981
556,0.982
557,0.982
558,0.982
559,0.982
560,0.982
561,0.982
562,0.982
563,0.982
564,0.982
565,0.982
566,0.982
567,0.982
568,0.982
569,0.981
570,0.981
571,0.981
572,0.981
573,0.977
574,0.979
575,0.979
576,0.979
577,0.980
578,0.980
579,0.980
580,0.980
581,0.980
582,0.980
583,0.979
584,0.979
585,0.979
586,0.979
587,0.979
588,0.979
589,0.979
590,0.979
591,0.981
592,0.982
593,0.982
594,0.982
595,0.982
596,0.982
597,0.982
598,0.982
599,0.982
600,0.982


==> data/accuracy2.csv <==
1,0.982
2,0.983
3,0.983
4,0.982
5,0.982
6,0.982
7,0.982
8,0.982
9,0.982
10,0.982
11,0.983
12,0.967
13,0.967
14,0.976
15,0.977
16,0.977
17,0.979
18,0.980
19,0.980
20,0.980
21,0.979
22,0.980
23,0.978
24,0.978
25,0.978
26,0.978
27,0.978
28,0.978
29,0.978
30,0.980
31,0.980
32,0.981
33,0.981
34,0.981
35,0.981
36,0.981
37,0.981
38,0.981
39,0.981
40,0.981
41,0.981
42,0.981
43,0.981
44,0.981
45,0.981
46,0.980
47,0.981
48,0.980
49,0.980
50,0.981
51,0.981
52,0.981
53,0.981
54,0.981
55,0.981
56,0.981
57,0.981
58,0.981
59,0.981
60,0.981
61,0.981
62,0.980
63,0.980
64,0.980
65,0.980
66,0.980
67,0.980
68,0.980
69,0.980
70,0.980
71,0.980
72,0.980
73,0.980
74,0.981
75,0.981
76,0.981
77,0.981
78,0.981
79,0.981
80,0.981
81,0.981
82,0.983
83,0.983
84,0.983
85,0.983
86,0.982
87,0.982
88,0.982
89,0.980
90,0.980
91,0.980
92,0.980
93,0.980
94,0.983
95,0.983
96,0.984
97,0.984
98,0.984
99,0.983
100,0.984
101,0.984
102,0.982
103,0.982
104,0.983
105,0.983
106,0.983
107,0.984
108,0.984
109,0.983
110,0.983
111,0.983
112,0.983
113,0.983
114,0.983
115,0.983
116,0.983
117,0.983
118,0.982
119,0.982
120,0.982
121,0.982
122,0.984
123,0.982
124,0.982
125,0.982
126,0.983
127,0.983
128,0.983
129,0.983
130,0.983
131,0.983
132,0.983
133,0.983
134,0.983
135,0.983
136,0.983
137,0.983
138,0.983
139,0.983
140,0.983
141,0.983
142,0.983
143,0.983
144,0.983
145,0.983
146,0.982
147,0.982
148,0.982
149,0.983
150,0.983
151,0.983
152,0.983
153,0.983
154,0.983
155,0.983
156,0.982
157,0.982
158,0.982
159,0.982
160,0.982
161,0.983
162,0.983
163,0.983
164,0.983
165,0.983
166,0.983
167,0.983
168,0.983
169,0.983
170,0.983
171,0.983
172,0.983
173,0.983
174,0.983
175,0.983
176,0.983
177,0.982
178,0.982
179,0.982
180,0.984
181,0.984
182,0.984
183,0.983
184,0.983
185,0.983
186,0.983
187,0.983
188,0.983
189,0.983
190,0.983
191,0.983
192,0.983
193,0.983
194,0.983
195,0.983
196,0.983
197,0.983
198,0.983
199,0.983
200,0.983
201,0.983
202,0.982
203,0.983
204,0.983
205,0.983
206,0.983
207,0.983
208,0.983
209,0.983
210,0.983
211,0.983
212,0.983
213,0.983
214,0.983
215,0.983
216,0.983
217,0.983
218,0.983
219,0.983
220,0.983
221,0.983
222,0.983
223,0.983
224,0.983
225,0.983
226,0.983
227,0.983
228,0.983
229,0.983
230,0.983
231,0.983
232,0.983
233,0.983
234,0.983
235,0.983
236,0.983
237,0.983
238,0.983
239,0.983
240,0.983
241,0.983
242,0.983
243,0.983
244,0.983
245,0.984
246,0.984
247,0.984
248,0.984
249,0.984
250,0.984
251,0.984
252,0.984
253,0.984
254,0.984
255,0.984
256,0.984
257,0.984
258,0.985
259,0.985
260,0.985
261,0.985
262,0.985
263,0.984
264,0.984
265,0.984
266,0.984
267,0.984
268,0.984
269,0.984
270,0.984
271,0.984
272,0.983
273,0.983
274,0.983
275,0.983
276,0.983
277,0.983
278,0.983
279,0.983
280,0.983
281,0.983
282,0.983
283,0.983
284,0.983
285,0.983
286,0.983
287,0.983
288,0.983
289,0.983
290,0.983
291,0.983
292,0.983
293,0.983
294,0.983
295,0.983
296,0.983
297,0.983
298,0.983
299,0.983
300,0.983
301,0.983
302,0.983
303,0.983
304,0.983
305,0.983
306,0.983
307,0.983
308,0.983
309,0.983
310,0.983
311,0.984
312,0.984
313,0.984
314,0.984
315,0.983
316,0.984
317,0.984
318,0.984
319,0.984
320,0.984
321,0.983
322,0.983
323,0.983
324,0.983
325,0.984
326,0.984
327,0.984
328,0.984
329,0.984
330,0.983
331,0.984
332,0.984
333,0.984
334,0.984
335,0.984
336,0.984
337,0.984
338,0.984
339,0.984
340,0.984
341,0.983
342,0.983
343,0.983
344,0.983
345,0.984
346,0.984
347,0.984
348,0.986
349,0.986
350,0.986
351,0.985
352,0.985
353,0.985
354,0.984
355,0.984
356,0.984
357,0.984
358,0.984
359,0.984
360,0.984
361,0.984
362,0.984
363,0.984
364,0.982
365,0.982
366,0.983
367,0.983
368,0.983
369,0.983
370,0.983
371,0.983
372,0.983
373,0.983
374,0.983
375,0.983
376,0.983
377,0.983
378,0.983
379,0.983
380,0.983
381,0.984
382,0.984
383,0.984
384,0.984
385,0.984
386,0.984
387,0.984
388,0.984
389,0.984
390,0.984
391,0.984
392,0.984
393,0.984
394,0.983
395,0.983
396,0.983
397,0.983
398,0.984
399,0.984
400,0.984
401,0.984
402,0.984
403,0.983
404,0.983
405,0.983
406,0.983
407,0.983
408,0.983
409,0.983
410,0.983
411,0.983
412,0.984
413,0.984
414,0.984
415,0.984
416,0.984
417,0.984
418,0.984
419,0.984
420,0.984
421,0.984
422,0.984
423,0.984
424,0.984
425,0.984
426,0.984
427,0.984
428,0.984
429,0.985
430,0.985
431,0.984
432,0.984
433,0.984
434,0.985
435,0.983
436,0.984
437,0.984
438,0.984
439,0.984
440,0.985
441,0.985
442,0.985
443,0.985
444,0.985
445,0.985
446,0.984
447,0.984
448,0.984
449,0.984
450,0.984
451,0.984
452,0.984
453,0.984
454,0.984
455,0.984
456,0.984
457,0.984
458,0.984
459,0.984
460,0.984
461,0.984
462,0.984
463,0.984
464,0.984
465,0.984
466,0.984
467,0.984
468,0.984
469,0.984
470,0.984
471,0.983
472,0.983
473,0.983
474,0.983
475,0.983
476,0.984
477,0.984
478,0.984
479,0.983
480,0.983
481,0.983
482,0.983
483,0.984
484,0.984
485,0.984
486,0.984
487,0.984
488,0.984
489,0.984
490,0.984
491,0.984
492,0.984
493,0.984
494,0.984
495,0.984
496,0.984
497,0.984
498,0.984
499,0.984
500,0.984
501,0.984
502,0.984
503,0.984
504,0.984
505,0.984
506,0.984
507,0.984
508,0.984
509,0.984
510,0.982
511,0.982
512,0.982
513,0.984
514,0.984
515,0.984
516,0.984
517,0.984
518,0.984
519,0.984
520,0.984
521,0.984
522,0.984
523,0.984
524,0.984
525,0.984
526,0.984
527,0.984
528,0.984
529,0.984
530,0.984
531,0.984
532,0.984
533,0.985
534,0.985
535,0.985
536,0.984
537,0.984
538,0.984
539,0.984
540,0.984
541,0.984
542,0.984
543,0.984
544,0.984
545,0.984
546,0.984
547,0.984
548,0.984
549,0.984
550,0.984
551,0.984
552,0.983
553,0.983
554,0.983
555,0.984
556,0.984
557,0.984
558,0.984
559,0.984
560,0.984
561,0.984
562,0.984
563,0.984
564,0.984
565,0.984
566,0.984
567,0.983
568,0.983
569,0.983
570,0.983
571,0.983
572,0.983
573,0.983
574,0.983
575,0.983
576,0.983
577,0.983
578,0.983
579,0.983
580,0.984
581,0.984
582,0.984
583,0.984
584,0.984
585,0.984
586,0.984
587,0.983
588,0.983
589,0.983
590,0.983
591,0.983
592,0.983
593,0.984
594,0.984
595,0.984
596,0.984
597,0.984
598,0.984
599,0.983
600,0.983


==> data/accuracy3.csv <==
1,0.000
2,0.000
3,0.982
4,0.982
5,0.974
6,0.974
7,0.978
8,0.980
9,0.979
10,0.979
11,0.979
12,0.979
13,0.979
14,0.979
15,0.979
16,0.979
17,0.978
18,0.978
19,0.978
20,0.980
21,0.980
22,0.981
23,0.981
24,0.981
25,0.981
26,0.981
27,0.981
28,0.981
29,0.981
30,0.981
31,0.981
32,0.981
33,0.979
34,0.980
35,0.980
36,0.980
37,0.980
38,0.980
39,0.980
40,0.980
41,0.980
42,0.980
43,0.980
44,0.980
45,0.980
46,0.980
47,0.980
48,0.981
49,0.980
50,0.980
51,0.980
52,0.983
53,0.983
54,0.980
55,0.976
56,0.980
57,0.977
58,0.977
59,0.977
60,0.977
61,0.977
62,0.977
63,0.977
64,0.977
65,0.977
66,0.977
67,0.979
68,0.979
69,0.979
70,0.974
71,0.974
72,0.974
73,0.974
74,0.979
75,0.979
76,0.979
77,0.979
78,0.979
79,0.979
80,0.979
81,0.978
82,0.978
83,0.978
84,0.978
85,0.978
86,0.979
87,0.979
88,0.979
89,0.979
90,0.981
91,0.981
92,0.981
93,0.980
94,0.980
95,0.981
96,0.981
97,0.981
98,0.981
99,0.981
100,0.981
101,0.981
102,0.979
103,0.979
104,0.979
105,0.979
106,0.979
107,0.983
108,0.983
109,0.983
110,0.981
111,0.981
112,0.981
113,0.981
114,0.981
115,0.981
116,0.981
117,0.981
118,0.981
119,0.982
120,0.982
121,0.982
122,0.982
123,0.981
124,0.981
125,0.981
126,0.981
127,0.981
128,0.981
129,0.981
130,0.981
131,0.981
132,0.981
133,0.981
134,0.981
135,0.981
136,0.981
137,0.983
138,0.983
139,0.982
140,0.982
141,0.982
142,0.982
143,0.982
144,0.982
145,0.982
146,0.982
147,0.982
148,0.982
149,0.982
150,0.982
151,0.982
152,0.982
153,0.982
154,0.979
155,0.979
156,0.979
157,0.979
158,0.979
159,0.979
160,0.979
161,0.979
162,0.979
163,0.979
164,0.979
165,0.979
166,0.979
167,0.979
168,0.979
169,0.979
170,0.980
171,0.980
172,0.980
173,0.980
174,0.980
175,0.980
176,0.980
177,0.980
178,0.980
179,0.980
180,0.979
181,0.979
182,0.979
183,0.981
184,0.981
185,0.981
186,0.981
187,0.981
188,0.980
189,0.980
190,0.980
191,0.980
192,0.980
193,0.981
194,0.981
195,0.981
196,0.981
197,0.981
198,0.981
199,0.981
200,0.981
201,0.981
202,0.981
203,0.981
204,0.981
205,0.981
206,0.981
207,0.981
208,0.981
209,0.981
210,0.982
211,0.982
212,0.982
213,0.982
214,0.982
215,0.982
216,0.982
217,0.981
218,0.981
219,0.981
220,0.981
221,0.981
222,0.981
223,0.981
224,0.981
225,0.982
226,0.982
227,0.982
228,0.982
229,0.982
230,0.980
231,0.981
232,0.980
233,0.980
234,0.980
235,0.980
236,0.980
237,0.980
238,0.981
239,0.981
240,0.981
241,0.981
242,0.981
243,0.981
244,0.981
245,0.981
246,0.981
247,0.981
248,0.981
249,0.981
250,0.981
251,0.981
252,0.981
253,0.981
254,0.981
255,0.981
256,0.981
257,0.981
258,0.981
259,0.981
260,0.981
261,0.981
262,0.981
263,0.981
264,0.981
265,0.981
266,0.981
267,0.981
268,0.981
269,0.981
270,0.981
271,0.981
272,0.981
273,0.981
274,0.981
275,0.982
276,0.982
277,0.982
278,0.982
279,0.982
280,0.982
281,0.982
282,0.982
283,0.982
284,0.982
285,0.982
286,0.981
287,0.981
288,0.981
289,0.981
290,0.981
291,0.981
292,0.981
293,0.981
294,0.981
295,0.981
296,0.981
297,0.981
298,0.981
299,0.981
300,0.981
301,0.981
302,0.981
303,0.981
304,0.981
305,0.981
306,0.981
307,0.981
308,0.981
309,0.981
310,0.981
311,0.981
312,0.981
313,0.981
314,0.981
315,0.981
316,0.981
317,0.981
318,0.981
319,0.981
320,0.981
321,0.981
322,0.982
323,0.981
324,0.981
325,0.981
326,0.981
327,0.981
328,0.981
329,0.980
330,0.980
331,0.980
332,0.980
333,0.980
334,0.980
335,0.980
336,0.980
337,0.980
338,0.980
339,0.980
340,0.980
341,0.980
342,0.980
343,0.980
344,0.980
345,0.980
346,0.980
347,0.980
348,0.980
349,0.980
350,0.980
351,0.980
352,0.981
353,0.981
354,0.981
355,0.981
356,0.981
357,0.981
358,0.981
359,0.981
360,0.981
361,0.981
362,0.981
363,0.981
364,0.981
365,0.981
366,0.981
367,0.981
368,0.981
369,0.981
370,0.981
371,0.981
372,0.981
373,0.981
374,0.981
375,0.981
376,0.981
377,0.981
378,0.981
379,0.981
380,0.981
381,0.981
382,0.981
383,0.981
384,0.981
385,0.981
386,0.981
387,0.981
388,0.981
389,0.981
390,0.981
391,0.981
392,0.981
393,0.980
394,0.980
395,0.980
396,0.980
397,0.980
398,0.980
399,0.980
400,0.980
401,0.980
402,0.980
403,0.981
404,0.981
405,0.981
406,0.981
407,0.981
408,0.982
409,0.982
410,0.982
411,0.982
412,0.981
413,0.981
414,0.981
415,0.981
416,0.981
417,0.981
418,0.981
419,0.981
420,0.981
421,0.981
422,0.979
423,0.979
424,0.979
425,0.979
426,0.979
427,0.979
428,0.979
429,0.979
430,0.979
431,0.979
432,0.979
433,0.979
434,0.979
435,0.979
436,0.979
437,0.979
438,0.979
439,0.979
440,0.979
441,0.979
442,0.980
443,0.980
444,0.980
445,0.980
446,0.980
447,0.980
448,0.982
449,0.982
450,0.981
451,0.981
452,0.980
453,0.980
454,0.980
455,0.980
456,0.980
457,0.980
458,0.980
459,0.980
460,0.980
461,0.980
462,0.980
463,0.980
464,0.980
465,0.980
466,0.980
467,0.980
468,0.980
469,0.980
470,0.980
471,0.980
472,0.980
473,0.980
474,0.980
475,0.980
476,0.980
477,0.980
478,0.980
479,0.980
480,0.980
481,0.980
482,0.980
483,0.980
484,0.980
485,0.980
486,0.980
487,0.980
488,0.980
489,0.980
490,0.980
491,0.980
492,0.980
493,0.980
494,0.980
495,0.982
496,0.982
497,0.982
498,0.982
499,0.982
500,0.982
501,0.982
502,0.982
503,0.983
504,0.983
505,0.983
506,0.983
507,0.980
508,0.981
509,0.981
510,0.981
511,0.982
512,0.982
513,0.982
514,0.982
515,0.981
516,0.981
517,0.983
518,0.983
519,0.982
520,0.982
521,0.982
522,0.982
523,0.982
524,0.982
525,0.982
526,0.982
527,0.982
528,0.982
529,0.982
530,0.982
531,0.982
532,0.982
533,0.982
534,0.982
535,0.982
536,0.982
537,0.982
538,0.982
539,0.982
540,0.982
541,0.982
542,0.982
543,0.982
544,0.982
545,0.982
546,0.982
547,0.982
548,0.982
549,0.982
550,0.982
551,0.982
552,0.982
553,0.982
554,0.981
555,0.981
556,0.981
557,0.981
558,0.981
559,0.981
560,0.981
561,0.981
562,0.981
563,0.981
564,0.981
565,0.981
566,0.981
567,0.981
568,0.981
569,0.981
570,0.981
571,0.981
572,0.981
573,0.981
574,0.981
575,0.981
576,0.981
577,0.981
578,0.981
579,0.981
580,0.982
581,0.982
582,0.982
583,0.982
584,0.983
585,0.982
586,0.982
587,0.983
588,0.983
589,0.983
590,0.983
591,0.983
592,0.983
593,0.983
594,0.983
595,0.983
596,0.983
597,0.983
598,0.983
599,0.983
600,0.982


==> data/accuracy4.csv <==
1,0.983
2,0.983
3,0.983
4,0.983
5,0.983
6,0.983
7,0.978
8,0.978
9,0.978
10,0.978
11,0.978
12,0.978
13,0.979
14,0.979
15,0.979
16,0.979
17,0.979
18,0.979
19,0.979
20,0.979
21,0.979
22,0.979
23,0.979
24,0.979
25,0.979
26,0.975
27,0.975
28,0.976
29,0.976
30,0.978
31,0.978
32,0.980
33,0.980
34,0.980
35,0.980
36,0.977
37,0.979
38,0.979
39,0.980
40,0.980
41,0.980
42,0.980
43,0.980
44,0.979
45,0.980
46,0.979
47,0.979
48,0.980
49,0.980
50,0.980
51,0.980
52,0.980
53,0.980
54,0.980
55,0.978
56,0.978
57,0.979
58,0.979
59,0.979
60,0.979
61,0.979
62,0.980
63,0.980
64,0.978
65,0.978
66,0.978
67,0.978
68,0.979
69,0.979
70,0.979
71,0.978
72,0.978
73,0.978
74,0.978
75,0.979
76,0.979
77,0.978
78,0.978
79,0.978
80,0.978
81,0.975
82,0.975
83,0.975
84,0.979
85,0.979
86,0.979
87,0.976
88,0.976
89,0.979
90,0.979
91,0.979
92,0.979
93,0.979
94,0.979
95,0.979
96,0.979
97,0.979
98,0.979
99,0.979
100,0.979
101,0.979
102,0.979
103,0.979
104,0.979
105,0.979
106,0.979
107,0.979
108,0.979
109,0.978
110,0.978
111,0.978
112,0.978
113,0.978
114,0.979
115,0.979
116,0.979
117,0.979
118,0.979
119,0.979
120,0.978
121,0.978
122,0.978
123,0.976
124,0.976
125,0.976
126,0.976
127,0.978
128,0.979
129,0.979
130,0.979
131,0.979
132,0.979
133,0.979
134,0.979
135,0.979
136,0.979
137,0.979
138,0.979
139,0.979
140,0.979
141,0.979
142,0.979
143,0.979
144,0.979
145,0.979
146,0.979
147,0.979
148,0.979
149,0.979
150,0.979
151,0.979
152,0.979
153,0.979
154,0.979
155,0.979
156,0.978
157,0.978
158,0.978
159,0.978
160,0.978
161,0.977
162,0.977
163,0.977
164,0.977
165,0.977
166,0.977
167,0.977
168,0.977
169,0.979
170,0.980
171,0.975
172,0.975
173,0.975
174,0.977
175,0.977
176,0.977
177,0.977
178,0.978
179,0.977
180,0.977
181,0.978
182,0.978
183,0.978
184,0.979
185,0.979
186,0.979
187,0.979
188,0.979
189,0.976
190,0.977
191,0.977
192,0.977
193,0.978
194,0.978
195,0.978
196,0.978
197,0.979
198,0.978
199,0.979
200,0.979
201,0.978
202,0.978
203,0.978
204,0.978
205,0.978
206,0.978
207,0.978
208,0.978
209,0.978
210,0.978
211,0.977
212,0.977
213,0.977
214,0.977
215,0.977
216,0.977
217,0.977
218,0.977
219,0.977
220,0.977
221,0.978
222,0.978
223,0.978
224,0.978
225,0.978
226,0.978
227,0.978
228,0.978
229,0.978
230,0.977
231,0.978
232,0.978
233,0.978
234,0.978
235,0.978
236,0.978
237,0.978
238,0.978
239,0.977
240,0.977
241,0.977
242,0.977
243,0.977
244,0.978
245,0.978
246,0.978
247,0.978
248,0.978
249,0.978
250,0.977
251,0.977
252,0.977
253,0.977
254,0.977
255,0.977
256,0.979
257,0.979
258,0.979
259,0.979
260,0.979
261,0.979
262,0.979
263,0.979
264,0.978
265,0.977
266,0.977
267,0.977
268,0.977
269,0.977
270,0.977
271,0.977
272,0.978
273,0.978
274,0.978
275,0.978
276,0.978
277,0.978
278,0.978
279,0.977
280,0.977
281,0.977
282,0.977
283,0.977
284,0.977
285,0.977
286,0.977
287,0.977
288,0.977
289,0.979
290,0.979
291,0.979
292,0.979
293,0.979
294,0.978
295,0.978
296,0.978
297,0.978
298,0.978
299,0.978
300,0.978
301,0.978
302,0.978
303,0.978
304,0.978
305,0.978
306,0.978
307,0.978
308,0.978
309,0.978
310,0.978
311,0.978
312,0.979
313,0.979
314,0.979
315,0.979
316,0.979
317,0.978
318,0.978
319,0.978
320,0.978
321,0.978
322,0.978
323,0.978
324,0.978
325,0.978
326,0.978
327,0.978
328,0.978
329,0.978
330,0.977
331,0.977
332,0.977
333,0.977
334,0.977
335,0.977
336,0.979
337,0.979
338,0.979
339,0.978
340,0.978
341,0.978
342,0.977
343,0.977
344,0.977
345,0.977
346,0.977
347,0.977
348,0.977
349,0.977
350,0.977
351,0.977
352,0.977
353,0.977
354,0.978
355,0.978
356,0.978
357,0.978
358,0.978
359,0.978
360,0.978
361,0.978
362,0.978
363,0.978
364,0.978
365,0.978
366,0.979
367,0.979
368,0.979
369,0.979
370,0.979
371,0.979
372,0.977
373,0.976
374,0.976
375,0.976
376,0.976
377,0.976
378,0.976
379,0.977
380,0.977
381,0.977
382,0.977
383,0.977
384,0.977
385,0.977
386,0.977
387,0.977
388,0.977
389,0.977
390,0.977
391,0.977
392,0.977
393,0.977
394,0.978
395,0.978
396,0.978
397,0.978
398,0.978
399,0.978
400,0.978
401,0.978
402,0.978
403,0.977
404,0.977
405,0.977
406,0.977
407,0.977
408,0.977
409,0.977
410,0.977
411,0.979
412,0.979
413,0.979
414,0.979
415,0.979
416,0.979
417,0.978
418,0.978
419,0.978
420,0.978
421,0.978
422,0.978
423,0.978
424,0.978
425,0.978
426,0.978
427,0.978
428,0.978
429,0.978
430,0.978
431,0.977
432,0.977
433,0.977
434,0.977
435,0.977
436,0.977
437,0.980
438,0.980
439,0.980
440,0.979
441,0.979
442,0.979
443,0.979
444,0.979
445,0.979
446,0.979
447,0.979
448,0.979
449,0.979
450,0.979
451,0.979
452,0.979
453,0.979
454,0.978
455,0.978
456,0.978
457,0.978
458,0.978
459,0.978
460,0.978
461,0.978
462,0.978
463,0.978
464,0.978
465,0.978
466,0.978
467,0.978
468,0.978
469,0.978
470,0.978
471,0.978
472,0.978
473,0.978
474,0.978
475,0.978
476,0.980
477,0.978
478,0.978
479,0.978
480,0.978
481,0.978
482,0.978
483,0.978
484,0.978
485,0.978
486,0.978
487,0.978
488,0.978
489,0.978
490,0.978
491,0.978
492,0.978
493,0.978
494,0.978
495,0.978
496,0.978
497,0.978
498,0.978
499,0.978
500,0.978
501,0.978
502,0.978
503,0.979
504,0.979
505,0.979
506,0.979
507,0.979
508,0.979
509,0.979
510,0.979
511,0.979
512,0.979
513,0.979
514,0.979
515,0.979
516,0.979
517,0.979
518,0.979
519,0.979
520,0.978
521,0.978
522,0.978
523,0.978
524,0.978
525,0.978
526,0.978
527,0.978
528,0.978
529,0.978
530,0.978
531,0.978
532,0.979
533,0.979
534,0.979
535,0.979
536,0.979
537,0.979
538,0.979
539,0.979
540,0.979
541,0.979
542,0.978
543,0.978
544,0.978
545,0.978
546,0.978
547,0.978
548,0.978
549,0.978
550,0.978
551,0.977
552,0.977
553,0.978
554,0.978
555,0.978
556,0.978
557,0.978
558,0.978
559,0.978
560,0.978
561,0.978
562,0.978
563,0.978
564,0.978
565,0.979
566,0.979
567,0.979
568,0.979
569,0.979
570,0.979
571,0.979
572,0.979
573,0.979
574,0.980
575,0.980
576,0.979
577,0.979
578,0.980
579,0.980
580,0.980
581,0.980
582,0.980
583,0.980
584,0.979
585,0.979
586,0.979
587,0.979
588,0.979
589,0.979
590,0.979
591,0.979
592,0.979
593,0.979
594,0.979
595,0.978
596,0.978
597,0.981
598,0.981
599,0.981
600,0.981


==> data/accuracy5-cnn.csv <==
1,0.992
2,0.992
3,0.993
4,0.993
5,0.993
6,0.985
7,0.985
8,0.985
9,0.985
10,0.985
11,0.989
12,0.989
13,0.990
14,0.990
15,0.988
16,0.987
17,0.987
18,0.988
19,0.989
20,0.989
21,0.987
22,0.987
23,0.987
24,0.989
25,0.989
26,0.989
27,0.989
28,0.990
29,0.990
30,0.990
31,0.990
32,0.990
33,0.990
34,0.991
35,0.991
36,0.991
37,0.988
38,0.990
39,0.990
40,0.988
41,0.990
42,0.990
43,0.990
44,0.990
45,0.990
46,0.990
47,0.990
48,0.989
49,0.989
50,0.989
51,0.989
52,0.989
53,0.989
54,0.990
55,0.990
56,0.990
57,0.989
58,0.989
59,0.989
60,0.991
61,0.991
62,0.991
63,0.991
64,0.992
65,0.992
66,0.992
67,0.992
68,0.991
69,0.991
70,0.991
71,0.991
72,0.990
73,0.991
74,0.991
75,0.991
76,0.991
77,0.986
78,0.986
79,0.987
80,0.987
81,0.988
82,0.988
83,0.987
84,0.987
85,0.987
86,0.989
87,0.989
88,0.989
89,0.989
90,0.989
91,0.989
92,0.989
93,0.989
94,0.989
95,0.990
96,0.990
97,0.990
98,0.990
99,0.990
100,0.990
101,0.990
102,0.990
103,0.990
104,0.989
105,0.986
106,0.989
107,0.987
108,0.988
109,0.988
110,0.988
111,0.988
112,0.989
113,0.988
114,0.988
115,0.988
116,0.988
117,0.988
118,0.988
119,0.988
120,0.988
121,0.987
122,0.988
123,0.988
124,0.987
125,0.987
126,0.987
127,0.987
128,0.987
129,0.988
130,0.988
131,0.988
132,0.988
133,0.988
134,0.988
135,0.988
136,0.988
137,0.987
138,0.987
139,0.987
140,0.988
141,0.986
142,0.986
143,0.986
144,0.986
145,0.986
146,0.986
147,0.986
148,0.989
149,0.989
150,0.989
151,0.990
152,0.989
153,0.989
154,0.989
155,0.989
156,0.989
157,0.989
158,0.989
159,0.988
160,0.987
161,0.988
162,0.988
163,0.988
164,0.987
165,0.987
166,0.987
167,0.986
168,0.987
169,0.987
170,0.987
171,0.987
172,0.989
173,0.989
174,0.989
175,0.988
176,0.988
177,0.988
178,0.989
179,0.988
180,0.988
181,0.989
182,0.989
183,0.989
184,0.989
185,0.989
186,0.989
187,0.989
188,0.989
189,0.989
190,0.989
191,0.989
192,0.989
193,0.989
194,0.991
195,0.991
196,0.991
197,0.991
198,0.991
199,0.991
200,0.991
201,0.990
202,0.990
203,0.988
204,0.988
205,0.990
206,0.990
207,0.990
208,0.990
209,0.987
210,0.988
211,0.988
212,0.988
213,0.988
214,0.990
215,0.990
216,0.987
217,0.987
218,0.989
219,0.988
220,0.988
221,0.989
222,0.989
223,0.989
224,0.989
225,0.989
226,0.989
227,0.989
228,0.989
229,0.989
230,0.988
231,0.988
232,0.988
233,0.988
234,0.987
235,0.987
236,0.987
237,0.987
238,0.987
239,0.986
240,0.986
241,0.989
242,0.989
243,0.989
244,0.989
245,0.989
246,0.989
247,0.989
248,0.990
249,0.990
250,0.990
251,0.990
252,0.990
253,0.990
254,0.990
255,0.990
256,0.990
257,0.990
258,0.990
259,0.990
260,0.990
261,0.990
262,0.989
263,0.989
264,0.989
265,0.989
266,0.990
267,0.990
268,0.990
269,0.990
270,0.990
271,0.990
272,0.989
273,0.990
274,0.990
275,0.990
276,0.990
277,0.987
278,0.989
279,0.988
280,0.988
281,0.990
282,0.990
283,0.990
284,0.988
285,0.988
286,0.988
287,0.988
288,0.988
289,0.990
290,0.988
291,0.988
292,0.988
293,0.988
294,0.988
295,0.988
296,0.988
297,0.988
298,0.988
299,0.988
300,0.990
301,0.989
302,0.989
303,0.989
304,0.989
305,0.988
306,0.988
307,0.988
308,0.988
309,0.988
310,0.988
311,0.989
312,0.989
313,0.989
314,0.989
315,0.989
316,0.989
317,0.989
318,0.989
319,0.989
320,0.989
321,0.989
322,0.989
323,0.989
324,0.989
325,0.989
326,0.989
327,0.989
328,0.989
329,0.990
330,0.989
331,0.989
332,0.989
333,0.989
334,0.989
335,0.989
336,0.989
337,0.989
338,0.989
339,0.989
340,0.992
341,0.992
342,0.990
343,0.990
344,0.990
345,0.990
346,0.990
347,0.990
348,0.990
349,0.990
350,0.990
351,0.990
352,0.989
353,0.989
354,0.989
355,0.989
356,0.989
357,0.989
358,0.989
359,0.989
360,0.989
361,0.989
362,0.990
363,0.990
364,0.990
365,0.990
366,0.990
367,0.990
368,0.990
369,0.990
370,0.989
371,0.990
372,0.990
373,0.990
374,0.990
375,0.990
376,0.990
377,0.990
378,0.990
379,0.990
380,0.990
381,0.990
382,0.990
383,0.990
384,0.991
385,0.989
386,0.989
387,0.989
388,0.989
389,0.989
390,0.987
391,0.987
392,0.987
393,0.989
394,0.989
395,0.989
396,0.989
397,0.989
398,0.989
399,0.989
400,0.989
401,0.991
402,0.989
403,0.989
404,0.989
405,0.989
406,0.989
407,0.989
408,0.990
409,0.991
410,0.991
411,0.991
412,0.990
413,0.990
414,0.990
415,0.990
416,0.990
417,0.990
418,0.990
419,0.990
420,0.989
421,0.989
422,0.989
423,0.989
424,0.989
425,0.989
426,0.989
427,0.989
428,0.989
429,0.989
430,0.989
431,0.989
432,0.988
433,0.988
434,0.988
435,0.988
436,0.988
437,0.990
438,0.990
439,0.990
440,0.987
441,0.987
442,0.989
443,0.989
444,0.989
445,0.989
446,0.989
447,0.989
448,0.988
449,0.988
450,0.988
451,0.988
452,0.988
453,0.988
454,0.988
455,0.989
456,0.989
457,0.989
458,0.989
459,0.989
460,0.989
461,0.989
462,0.989
463,0.988
464,0.989
465,0.989
466,0.989
467,0.988
468,0.988
469,0.989
470,0.989
471,0.989
472,0.989
473,0.989
474,0.988
475,0.988
476,0.988
477,0.988
478,0.988
479,0.988
480,0.988
481,0.988
482,0.989
483,0.989
484,0.989
485,0.988
486,0.988
487,0.990
488,0.991
489,0.991
490,0.991
491,0.991
492,0.992
493,0.992
494,0.992
495,0.992
496,0.991
497,0.992
498,0.992
499,0.992
500,0.989
501,0.987
502,0.987
503,0.987
504,0.987
505,0.987
506,0.987
507,0.990
508,0.991
509,0.992
510,0.990
511,0.990
512,0.990
513,0.990
514,0.990
515,0.990
516,0.990
517,0.990
518,0.988
519,0.988
520,0.988
521,0.988
522,0.988
523,0.991
524,0.991
525,0.991
526,0.986
527,0.986
528,0.986
529,0.988
530,0.988
531,0.988
532,0.988
533,0.988
534,0.989
535,0.989
536,0.989
537,0.989
538,0.989
539,0.989
540,0.989
541,0.989
542,0.990
543,0.988
544,0.988
545,0.988
546,0.988
547,0.988
548,0.988
549,0.989
550,0.989
551,0.988
552,0.988
553,0.988
554,0.988
555,0.988
556,0.990
557,0.990
558,0.987
559,0.987
560,0.987
561,0.987
562,0.987
563,0.985
564,0.987
565,0.987
566,0.987
567,0.986
568,0.986
569,0.986
570,0.986
571,0.987
572,0.987
573,0.987
574,0.988
575,0.988
576,0.988
577,0.988
578,0.987
579,0.987
580,0.987
581,0.987
582,0.987
583,0.987
584,0.987
585,0.987
586,0.989
587,0.989
588,0.989
589,0.989
590,0.989
591,0.989
592,0.989
593,0.989
594,0.989
595,0.989
596,0.989
597,0.989
598,0.989
599,0.989
600,0.989


==> data/accuracy5.csv <==
1,0.983
2,0.983
3,0.983
4,0.972
5,0.975
6,0.977
7,0.979
8,0.980
9,0.980
10,0.980
11,0.980
12,0.978
13,0.977
14,0.980
15,0.980
16,0.980
17,0.980
18,0.980
19,0.980
20,0.980
21,0.980
22,0.980
23,0.980
24,0.980
25,0.981
26,0.981
27,0.981
28,0.982
29,0.982
30,0.982
31,0.982
32,0.982
33,0.982
34,0.983
35,0.982
36,0.982
37,0.982
38,0.984
39,0.983
40,0.983
41,0.983
42,0.983
43,0.983
44,0.983
45,0.984
46,0.984
47,0.982
48,0.983
49,0.983
50,0.983
51,0.983
52,0.982
53,0.982
54,0.982
55,0.983
56,0.983
57,0.982
58,0.982
59,0.982
60,0.982
61,0.982
62,0.982
63,0.982
64,0.982
65,0.978
66,0.978
67,0.978
68,0.982
69,0.982
70,0.982
71,0.982
72,0.982
73,0.982
74,0.982
75,0.982
76,0.982
77,0.982
78,0.982
79,0.982
80,0.982
81,0.981
82,0.981
83,0.982
84,0.982
85,0.982
86,0.982
87,0.982
88,0.982
89,0.982
90,0.982
91,0.982
92,0.982
93,0.982
94,0.982
95,0.982
96,0.982
97,0.982
98,0.982
99,0.980
100,0.982
101,0.982
102,0.982
103,0.982
104,0.982
105,0.982
106,0.982
107,0.982
108,0.982
109,0.982
110,0.982
111,0.982
112,0.982
113,0.980
114,0.980
115,0.980
116,0.981
117,0.981
118,0.981
119,0.982
120,0.982
121,0.982
122,0.983
123,0.983
124,0.983
125,0.983
126,0.982
127,0.982
128,0.982
129,0.983
130,0.983
131,0.982
132,0.982
133,0.982
134,0.983
135,0.983
136,0.985
137,0.984
138,0.984
139,0.984
140,0.984
141,0.984
142,0.984
143,0.984
144,0.981
145,0.981
146,0.982
147,0.982
148,0.982
149,0.982
150,0.981
151,0.981
152,0.981
153,0.982
154,0.984
155,0.983
156,0.983
157,0.983
158,0.983
159,0.983
160,0.983
161,0.983
162,0.983
163,0.983
164,0.982
165,0.982
166,0.982
167,0.982
168,0.982
169,0.982
170,0.982
171,0.982
172,0.982
173,0.982
174,0.982
175,0.982
176,0.982
177,0.982
178,0.982
179,0.983
180,0.983
181,0.983
182,0.983
183,0.981
184,0.983
185,0.983
186,0.983
187,0.983
188,0.983
189,0.984
190,0.984
191,0.984
192,0.984
193,0.984
194,0.984
195,0.984
196,0.984
197,0.984
198,0.983
199,0.983
200,0.984
201,0.984
202,0.984
203,0.984
204,0.984
205,0.984
206,0.984
207,0.984
208,0.984
209,0.982
210,0.982
211,0.982
212,0.982
213,0.982
214,0.982
215,0.982
216,0.982
217,0.982
218,0.983
219,0.983
220,0.983
221,0.983
222,0.983
223,0.983
224,0.983
225,0.983
226,0.983
227,0.982
228,0.982
229,0.981
230,0.982
231,0.977
232,0.980
233,0.980
234,0.980
235,0.980
236,0.980
237,0.980
238,0.980
239,0.980
240,0.982
241,0.982
242,0.983
243,0.983
244,0.983
245,0.983
246,0.983
247,0.983
248,0.983
249,0.983
250,0.983
251,0.983
252,0.983
253,0.983
254,0.982
255,0.982
256,0.980
257,0.982
258,0.983
259,0.983
260,0.983
261,0.983
262,0.983
263,0.983
264,0.983
265,0.983
266,0.983
267,0.983
268,0.983
269,0.983
270,0.983
271,0.983
272,0.983
273,0.982
274,0.982
275,0.982
276,0.985
277,0.985
278,0.984
279,0.984
280,0.984
281,0.984
282,0.984
283,0.983
284,0.983
285,0.983
286,0.983
287,0.983
288,0.983
289,0.983
290,0.983
291,0.983
292,0.983
293,0.983
294,0.983
295,0.983
296,0.983
297,0.982
298,0.982
299,0.982
300,0.982
301,0.982
302,0.982
303,0.982
304,0.982
305,0.982
306,0.981
307,0.981
308,0.981
309,0.981
310,0.980
311,0.980
312,0.980
313,0.980
314,0.980
315,0.981
316,0.981
317,0.981
318,0.981
319,0.982
320,0.982
321,0.982
322,0.982
323,0.983
324,0.983
325,0.983
326,0.983
327,0.982
328,0.982
329,0.982
330,0.982
331,0.981
332,0.981
333,0.981
334,0.981
335,0.982
336,0.982
337,0.982
338,0.982
339,0.982
340,0.983
341,0.983
342,0.983
343,0.983
344,0.983
345,0.983
346,0.983
347,0.983
348,0.983
349,0.983
350,0.983
351,0.983
352,0.983
353,0.983
354,0.983
355,0.983
356,0.983
357,0.983
358,0.983
359,0.983
360,0.983
361,0.983
362,0.983
363,0.984
364,0.984
365,0.985
366,0.985
367,0.985
368,0.985
369,0.985
370,0.985
371,0.985
372,0.983
373,0.983
374,0.983
375,0.983
376,0.983
377,0.983
378,0.983
379,0.983
380,0.983
381,0.982
382,0.982
383,0.982
384,0.982
385,0.983
386,0.983
387,0.983
388,0.983
389,0.982
390,0.982
391,0.982
392,0.982
393,0.981
394,0.981
395,0.981
396,0.983
397,0.983
398,0.982
399,0.982
400,0.982
401,0.982
402,0.982
403,0.982
404,0.982
405,0.982
406,0.982
407,0.982
408,0.982
409,0.982
410,0.982
411,0.982
412,0.982
413,0.983
414,0.983
415,0.983
416,0.983
417,0.983
418,0.983
419,0.983
420,0.983
421,0.983
422,0.983
423,0.983
424,0.983
425,0.983
426,0.983
427,0.983
428,0.983
429,0.982
430,0.982
431,0.982
432,0.982
433,0.981
434,0.981
435,0.981
436,0.981
437,0.981
438,0.981
439,0.981
440,0.982
441,0.982
442,0.982
443,0.982
444,0.982
445,0.981
446,0.982
447,0.982
448,0.982
449,0.982
450,0.982
451,0.982
452,0.982
453,0.982
454,0.982
455,0.982
456,0.982
457,0.982
458,0.982
459,0.982
460,0.981
461,0.981
462,0.982
463,0.982
464,0.982
465,0.982
466,0.981
467,0.981
468,0.981
469,0.981
470,0.981
471,0.981
472,0.981
473,0.981
474,0.981
475,0.981
476,0.981
477,0.981
478,0.981
479,0.981
480,0.981
481,0.981
482,0.980
483,0.980
484,0.980
485,0.980
486,0.981
487,0.981
488,0.981
489,0.981
490,0.981
491,0.981
492,0.981
493,0.981
494,0.981
495,0.980
496,0.980
497,0.980
498,0.981
499,0.981
500,0.981
501,0.981
502,0.981
503,0.981
504,0.981
505,0.981
506,0.980
507,0.980
508,0.980
509,0.980
510,0.980
511,0.981
512,0.981
513,0.981
514,0.981
515,0.981
516,0.981
517,0.981
518,0.981
519,0.981
520,0.980
521,0.980
522,0.980
523,0.980
524,0.980
525,0.980
526,0.980
527,0.980
528,0.980
529,0.981
530,0.981
531,0.981
532,0.981
533,0.981
534,0.981
535,0.981
536,0.982
537,0.978
538,0.978
539,0.978
540,0.982
541,0.982
542,0.981
543,0.981
544,0.981
545,0.981
546,0.981
547,0.982
548,0.982
549,0.982
550,0.981
551,0.981
552,0.980
553,0.980
554,0.980
555,0.980
556,0.980
557,0.980
558,0.980
559,0.980
560,0.980
561,0.980
562,0.981
563,0.981
564,0.980
565,0.980
566,0.980
567,0.980
568,0.979
569,0.979
570,0.979
571,0.979
572,0.979
573,0.978
574,0.978
575,0.978
576,0.979
577,0.980
578,0.980
579,0.980
580,0.980
581,0.980
582,0.980
583,0.980
584,0.979
585,0.979
586,0.983
587,0.982
588,0.982
589,0.982
590,0.982
591,0.981
592,0.981
593,0.981
594,0.981
595,0.981
596,0.981
597,0.980
598,0.979
599,0.979
600,0.979


==> data/accuracy6.csv <==
1,0.983
2,0.983
3,0.983
4,0.976
5,0.976
6,0.973
7,0.979
8,0.979
9,0.979
10,0.979
11,0.979
12,0.980
13,0.980
14,0.980
15,0.981
16,0.981
17,0.972
18,0.972
19,0.976
20,0.976
21,0.975
22,0.979
23,0.979
24,0.979
25,0.979
26,0.979
27,0.979
28,0.969
29,0.973
30,0.973
31,0.973
32,0.973
33,0.973
34,0.973
35,0.975
36,0.973
37,0.973
38,0.973
39,0.973
40,0.973
41,0.973
42,0.976
43,0.973
44,0.974
45,0.974
46,0.974
47,0.979
48,0.979
49,0.979
50,0.979
51,0.981
52,0.981
53,0.981
54,0.980
55,0.980
56,0.981
57,0.981
58,0.977
59,0.977
60,0.981
61,0.981
62,0.983
63,0.983
64,0.980
65,0.980
66,0.978
67,0.978
68,0.978
69,0.978
70,0.978
71,0.978
72,0.978
73,0.978
74,0.978
75,0.977
76,0.980
77,0.980
78,0.980
79,0.979
80,0.980
81,0.980
82,0.980
83,0.980
84,0.979
85,0.975
86,0.975
87,0.975
88,0.975
89,0.975
90,0.978
91,0.978
92,0.979
93,0.979
94,0.978
95,0.978
96,0.979
97,0.979
98,0.979
99,0.980
100,0.977
101,0.980
102,0.979
103,0.979
104,0.979
105,0.979
106,0.982
107,0.982
108,0.979
109,0.979
110,0.980
111,0.980
112,0.981
113,0.981
114,0.984
115,0.984
116,0.982
117,0.982
118,0.982
119,0.982
120,0.982
121,0.982
122,0.982
123,0.982
124,0.983
125,0.980
126,0.980
127,0.980
128,0.980
129,0.978
130,0.978
131,0.980
132,0.980
133,0.980
134,0.980
135,0.980
136,0.980
137,0.979
138,0.979
139,0.982
140,0.982
141,0.982
142,0.980
143,0.980
144,0.980
145,0.978
146,0.981
147,0.981
148,0.983
149,0.983
150,0.983
151,0.981
152,0.982
153,0.982
154,0.982
155,0.982
156,0.983
157,0.982
158,0.982
159,0.982
160,0.982
161,0.982
162,0.982
163,0.982
164,0.982
165,0.983
166,0.984
167,0.984
168,0.984
169,0.984
170,0.984
171,0.984
172,0.983
173,0.983
174,0.983
175,0.983
176,0.983
177,0.983
178,0.983
179,0.983
180,0.983
181,0.983
182,0.983
183,0.983
184,0.982
185,0.982
186,0.982
187,0.982
188,0.981
189,0.981
190,0.981
191,0.981
192,0.981
193,0.981
194,0.981
195,0.981
196,0.981
197,0.981
198,0.981
199,0.981
200,0.980
201,0.980
202,0.980
203,0.980
204,0.982
205,0.982
206,0.982
207,0.981
208,0.981
209,0.981
210,0.981
211,0.981
212,0.982
213,0.982
214,0.982
215,0.982
216,0.985
217,0.984
218,0.984
219,0.983
220,0.985
221,0.984
222,0.984
223,0.984
224,0.984
225,0.984
226,0.984
227,0.984
228,0.984
229,0.983
230,0.982
231,0.982
232,0.982
233,0.976
234,0.980
235,0.982
236,0.982
237,0.982
238,0.982
239,0.977
240,0.977
241,0.977
242,0.977
243,0.977
244,0.977
245,0.977
246,0.978
247,0.978
248,0.978
249,0.978
250,0.978
251,0.978
252,0.981
253,0.981
254,0.981
255,0.981
256,0.981
257,0.981
258,0.981
259,0.981
260,0.979
261,0.979
262,0.979
263,0.980
264,0.980
265,0.980
266,0.980
267,0.980
268,0.980
269,0.980
270,0.982
271,0.982
272,0.982
273,0.982
274,0.982
275,0.982
276,0.982
277,0.982
278,0.982
279,0.982
280,0.980
281,0.980
282,0.980
283,0.980
284,0.980
285,0.980
286,0.981
287,0.981
288,0.981
289,0.981
290,0.980
291,0.983
292,0.983
293,0.983
294,0.983
295,0.983
296,0.983
297,0.983
298,0.983
299,0.983
300,0.982
301,0.983
302,0.983
303,0.983
304,0.983
305,0.983
306,0.983
307,0.983
308,0.983
309,0.981
310,0.981
311,0.981
312,0.981
313,0.981
314,0.981
315,0.982
316,0.982
317,0.982
318,0.982
319,0.982
320,0.983
321,0.983
322,0.983
323,0.983
324,0.983
325,0.983
326,0.983
327,0.983
328,0.983
329,0.983
330,0.979
331,0.981
332,0.980
333,0.980
334,0.980
335,0.980
336,0.981
337,0.981
338,0.981
339,0.981
340,0.981
341,0.982
342,0.982
343,0.982
344,0.982
345,0.982
346,0.982
347,0.982
348,0.982
349,0.982
350,0.982
351,0.982
352,0.982
353,0.980
354,0.980
355,0.980
356,0.981
357,0.981
358,0.981
359,0.981
360,0.981
361,0.981
362,0.981
363,0.981
364,0.981
365,0.981
366,0.981
367,0.981
368,0.982
369,0.981
370,0.982
371,0.982
372,0.982
373,0.982
374,0.982
375,0.982
376,0.982
377,0.982
378,0.982
379,0.982
380,0.982
381,0.982
382,0.982
383,0.982
384,0.982
385,0.982
386,0.982
387,0.982
388,0.982
389,0.982
390,0.982
391,0.981
392,0.981
393,0.981
394,0.981
395,0.981
396,0.981
397,0.981
398,0.981
399,0.981
400,0.982
401,0.982
402,0.982
403,0.982
404,0.982
405,0.981
406,0.981
407,0.981
408,0.982
409,0.982
410,0.982
411,0.982
412,0.982
413,0.982
414,0.982
415,0.982
416,0.982
417,0.982
418,0.983
419,0.983
420,0.983
421,0.983
422,0.983
423,0.983
424,0.983
425,0.983
426,0.981
427,0.981
428,0.981
429,0.981
430,0.981
431,0.981
432,0.981
433,0.981
434,0.981
435,0.983
436,0.978
437,0.978
438,0.981
439,0.981
440,0.981
441,0.981
442,0.981
443,0.983
444,0.983
445,0.983
446,0.983
447,0.981
448,0.981
449,0.981
450,0.981
451,0.981
452,0.981
453,0.982
454,0.982
455,0.982
456,0.982
457,0.982
458,0.982
459,0.982
460,0.982
461,0.982
462,0.982
463,0.982
464,0.982
465,0.982
466,0.982
467,0.982
468,0.982
469,0.982
470,0.982
471,0.982
472,0.982
473,0.982
474,0.982
475,0.983
476,0.983
477,0.983
478,0.982
479,0.983
480,0.982
481,0.982
482,0.982
483,0.982
484,0.982
485,0.982
486,0.982
487,0.982
488,0.982
489,0.982
490,0.983
491,0.983
492,0.983
493,0.983
494,0.983
495,0.983
496,0.983
497,0.983
498,0.983
499,0.983
500,0.983
501,0.983
502,0.983
503,0.983
504,0.983
505,0.984
506,0.984
507,0.984
508,0.982
509,0.982
510,0.982
511,0.982
512,0.982
513,0.982
514,0.983
515,0.983
516,0.983
517,0.983
518,0.983
519,0.983
520,0.983
521,0.983
522,0.983
523,0.980
524,0.980
525,0.981
526,0.981
527,0.981
528,0.981
529,0.982
530,0.982
531,0.983
532,0.983
533,0.983
534,0.984
535,0.984
536,0.984
537,0.982
538,0.982
539,0.981
540,0.981
541,0.981
542,0.981
543,0.981
544,0.982
545,0.983
546,0.983
547,0.983
548,0.983
549,0.982
550,0.982
551,0.982
552,0.982
553,0.982
554,0.982
555,0.982
556,0.985
557,0.985
558,0.985
559,0.985
560,0.982
561,0.982
562,0.982
563,0.982
564,0.982
565,0.982
566,0.982
567,0.982
568,0.982
569,0.982
570,0.982
571,0.982
572,0.982
573,0.982
574,0.982
575,0.982
576,0.983
577,0.983
578,0.983
579,0.983
580,0.983
581,0.983
582,0.983
583,0.983
584,0.983
585,0.983
586,0.983
587,0.983
588,0.983
589,0.983
590,0.983
591,0.983
592,0.982
593,0.982
594,0.982
595,0.982
596,0.982
597,0.982
598,0.984
599,0.984
600,0.984


==> data/accuracy7.csv <==
1,0.000
2,0.000
3,0.973
4,0.973
5,0.974
6,0.973
7,0.973
8,0.973
9,0.973
10,0.973
11,0.971
12,0.971
13,0.972
14,0.972
15,0.974
16,0.973
17,0.976
18,0.977
19,0.977
20,0.977
21,0.975
22,0.976
23,0.975
24,0.975
25,0.975
26,0.978
27,0.977
28,0.976
29,0.977
30,0.977
31,0.977
32,0.977
33,0.977
34,0.977
35,0.973
36,0.974
37,0.974
38,0.974
39,0.976
40,0.976
41,0.977
42,0.977
43,0.977
44,0.977
45,0.977
46,0.979
47,0.979
48,0.979
49,0.979
50,0.979
51,0.979
52,0.979
53,0.979
54,0.979
55,0.979
56,0.979
57,0.978
58,0.978
59,0.978
60,0.978
61,0.978
62,0.978
63,0.978
64,0.978
65,0.979
66,0.980
67,0.980
68,0.978
69,0.978
70,0.980
71,0.980
72,0.980
73,0.980
74,0.980
75,0.980
76,0.981
77,0.981
78,0.981
79,0.980
80,0.980
81,0.980
82,0.979
83,0.979
84,0.982
85,0.982
86,0.982
87,0.982
88,0.981
89,0.981
90,0.981
91,0.980
92,0.980
93,0.980
94,0.979
95,0.978
96,0.978
97,0.979
98,0.979
99,0.979
100,0.979
101,0.981
102,0.981
103,0.977
104,0.983
105,0.981
106,0.981
107,0.983
108,0.982
109,0.982
110,0.982
111,0.982
112,0.982
113,0.982
114,0.982
115,0.982
116,0.984
117,0.984
118,0.984
119,0.984
120,0.982
121,0.982
122,0.982
123,0.983
124,0.983
125,0.977
126,0.977
127,0.981
128,0.981
129,0.976
130,0.980
131,0.980
132,0.980
133,0.980
134,0.980
135,0.980
136,0.980
137,0.980
138,0.980
139,0.982
140,0.982
141,0.982
142,0.981
143,0.981
144,0.983
145,0.983
146,0.980
147,0.980
148,0.980
149,0.980
150,0.980
151,0.980
152,0.980
153,0.980
154,0.980
155,0.980
156,0.980
157,0.983
158,0.983
159,0.983
160,0.983
161,0.983
162,0.983
163,0.982
164,0.982
165,0.982
166,0.982
167,0.982
168,0.982
169,0.982
170,0.982
171,0.982
172,0.982
173,0.982
174,0.982
175,0.980
176,0.980
177,0.980
178,0.980
179,0.981
180,0.981
181,0.981
182,0.981
183,0.981
184,0.981
185,0.981
186,0.981
187,0.983
188,0.983
189,0.983
190,0.983
191,0.983
192,0.983
193,0.983
194,0.983
195,0.983
196,0.983
197,0.983
198,0.983
199,0.982
200,0.982
201,0.982
202,0.982
203,0.982
204,0.982
205,0.983
206,0.983
207,0.983
208,0.983
209,0.983
210,0.983
211,0.983
212,0.983
213,0.979
214,0.978
215,0.980
216,0.980
217,0.980
218,0.980
219,0.982
220,0.982
221,0.982
222,0.982
223,0.982
224,0.982
225,0.982
226,0.982
227,0.982
228,0.980
229,0.980
230,0.980
231,0.978
232,0.978
233,0.978
234,0.978
235,0.978
236,0.979
237,0.979
238,0.979
239,0.982
240,0.981
241,0.981
242,0.982
243,0.982
244,0.982
245,0.982
246,0.982
247,0.981
248,0.981
249,0.981
250,0.981
251,0.979
252,0.979
253,0.979
254,0.979
255,0.981
256,0.980
257,0.983
258,0.983
259,0.983
260,0.983
261,0.983
262,0.983
263,0.981
264,0.982
265,0.982
266,0.982
267,0.981
268,0.981
269,0.981
270,0.980
271,0.980
272,0.980
273,0.980
274,0.980
275,0.980
276,0.979
277,0.979
278,0.979
279,0.980
280,0.980
281,0.981
282,0.981
283,0.981
284,0.981
285,0.981
286,0.981
287,0.981
288,0.981
289,0.981
290,0.981
291,0.981
292,0.980
293,0.980
294,0.980
295,0.980
296,0.980
297,0.980
298,0.980
299,0.980
300,0.981
301,0.981
302,0.981
303,0.981
304,0.981
305,0.980
306,0.980
307,0.980
308,0.980
309,0.980
310,0.982
311,0.982
312,0.982
313,0.982
314,0.982
315,0.982
316,0.981
317,0.982
318,0.982
319,0.982
320,0.982
321,0.981
322,0.981
323,0.981
324,0.983
325,0.983
326,0.983
327,0.982
328,0.982
329,0.981
330,0.982
331,0.982
332,0.982
333,0.983
334,0.983
335,0.983
336,0.982
337,0.982
338,0.983
339,0.983
340,0.983
341,0.980
342,0.980
343,0.980
344,0.981
345,0.981
346,0.981
347,0.982
348,0.982
349,0.982
350,0.982
351,0.981
352,0.981
353,0.982
354,0.982
355,0.982
356,0.981
357,0.981
358,0.982
359,0.982
360,0.982
361,0.982
362,0.982
363,0.982
364,0.982
365,0.982
366,0.982
367,0.982
368,0.982
369,0.982
370,0.982
371,0.980
372,0.980
373,0.980
374,0.978
375,0.983
376,0.983
377,0.983
378,0.983
379,0.983
380,0.983
381,0.983
382,0.983
383,0.983
384,0.983
385,0.983
386,0.983
387,0.983
388,0.983
389,0.983
390,0.983
391,0.983
392,0.983
393,0.984
394,0.984
395,0.984
396,0.984
397,0.984
398,0.985
399,0.985
400,0.985
401,0.985
402,0.984
403,0.983
404,0.983
405,0.983
406,0.983
407,0.983
408,0.982
409,0.982
410,0.982
411,0.982
412,0.982
413,0.982
414,0.982
415,0.982
416,0.979
417,0.980
418,0.980
419,0.980
420,0.978
421,0.978
422,0.978
423,0.978
424,0.978
425,0.978
426,0.979
427,0.979
428,0.978
429,0.982
430,0.982
431,0.982
432,0.982
433,0.982
434,0.983
435,0.980
436,0.981
437,0.981
438,0.981
439,0.981
440,0.981
441,0.981
442,0.981
443,0.981
444,0.975
445,0.975
446,0.979
447,0.979
448,0.979
449,0.979
450,0.979
451,0.979
452,0.979
453,0.978
454,0.978
455,0.982
456,0.982
457,0.983
458,0.983
459,0.983
460,0.983
461,0.982
462,0.982
463,0.982
464,0.982
465,0.982
466,0.979
467,0.979
468,0.978
469,0.978
470,0.979
471,0.979
472,0.979
473,0.980
474,0.980
475,0.980
476,0.981
477,0.981
478,0.981
479,0.981
480,0.981
481,0.981
482,0.980
483,0.979
484,0.979
485,0.979
486,0.979
487,0.979
488,0.978
489,0.979
490,0.979
491,0.979
492,0.979
493,0.979
494,0.980
495,0.980
496,0.980
497,0.980
498,0.980
499,0.980
500,0.979
501,0.979
502,0.979
503,0.979
504,0.979
505,0.979
506,0.979
507,0.979
508,0.978
509,0.978
510,0.977
511,0.977
512,0.977
513,0.977
514,0.977
515,0.977
516,0.977
517,0.980
518,0.980
519,0.980
520,0.980
521,0.980
522,0.980
523,0.980
524,0.980
525,0.980
526,0.980
527,0.979
528,0.980
529,0.980
530,0.980
531,0.979
532,0.979
533,0.980
534,0.980
535,0.981
536,0.981
537,0.982
538,0.982
539,0.981
540,0.981
541,0.981
542,0.982
543,0.981
544,0.981
545,0.981
546,0.981
547,0.981
548,0.981
549,0.981
550,0.981
551,0.981
552,0.981
553,0.980
554,0.979
555,0.979
556,0.979
557,0.979
558,0.979
559,0.979
560,0.979
561,0.979
562,0.979
563,0.979
564,0.979
565,0.981
566,0.981
567,0.981
568,0.981
569,0.982
570,0.982
571,0.982
572,0.982
573,0.982
574,0.982
575,0.982
576,0.982
577,0.981
578,0.981
579,0.981
580,0.981
581,0.982
582,0.982
583,0.982
584,0.982
585,0.982
586,0.982
587,0.980
588,0.978
589,0.978
590,0.979
591,0.979
592,0.980
593,0.980
594,0.979
595,0.980
596,0.980
597,0.980
598,0.980
599,0.980
600,0.980


==> data/accuracy8.csv <==
1,0.983
2,0.983
3,0.983
4,0.983
5,0.975
6,0.975
7,0.975
8,0.975
9,0.975
10,0.976
11,0.976
12,0.976
13,0.978
14,0.978
15,0.978
16,0.981
17,0.978
18,0.974
19,0.975
20,0.975
21,0.975
22,0.975
23,0.977
24,0.977
25,0.977
26,0.977
27,0.977
28,0.977
29,0.978
30,0.979
31,0.979
32,0.980
33,0.980
34,0.980
35,0.980
36,0.979
37,0.979
38,0.979
39,0.979
40,0.979
41,0.978
42,0.980
43,0.980
44,0.981
45,0.981
46,0.981
47,0.980
48,0.981
49,0.983
50,0.983
51,0.983
52,0.983
53,0.983
54,0.982
55,0.982
56,0.982
57,0.982
58,0.982
59,0.982
60,0.982
61,0.982
62,0.981
63,0.981
64,0.977
65,0.977
66,0.980
67,0.981
68,0.981
69,0.981
70,0.981
71,0.977
72,0.977
73,0.977
74,0.977
75,0.977
76,0.981
77,0.981
78,0.981
79,0.981
80,0.982
81,0.982
82,0.982
83,0.979
84,0.979
85,0.979
86,0.979
87,0.979
88,0.979
89,0.979
90,0.981
91,0.981
92,0.981
93,0.981
94,0.981
95,0.981
96,0.981
97,0.981
98,0.981
99,0.981
100,0.981
101,0.981
102,0.981
103,0.981
104,0.981
105,0.981
106,0.981
107,0.980
108,0.980
109,0.979
110,0.980
111,0.976
112,0.980
113,0.980
114,0.980
115,0.980
116,0.980
117,0.980
118,0.980
119,0.980
120,0.979
121,0.979
122,0.980
123,0.980
124,0.979
125,0.979
126,0.980
127,0.980
128,0.980
129,0.975
130,0.980
131,0.980
132,0.978
133,0.978
134,0.980
135,0.980
136,0.980
137,0.980
138,0.980
139,0.979
140,0.979
141,0.979
142,0.979
143,0.981
144,0.981
145,0.981
146,0.981
147,0.981
148,0.981
149,0.981
150,0.979
151,0.979
152,0.979
153,0.979
154,0.981
155,0.981
156,0.978
157,0.980
158,0.980
159,0.980
160,0.980
161,0.980
162,0.980
163,0.980
164,0.980
165,0.980
166,0.979
167,0.981
168,0.981
169,0.980
170,0.980
171,0.980
172,0.980
173,0.982
174,0.982
175,0.980
176,0.980
177,0.979
178,0.979
179,0.979
180,0.981
181,0.981
182,0.981
183,0.981
184,0.981
185,0.981
186,0.981
187,0.981
188,0.981
189,0.981
190,0.981
191,0.981
192,0.981
193,0.981
194,0.980
195,0.981
196,0.981
197,0.981
198,0.981
199,0.981
200,0.981
201,0.981
202,0.981
203,0.981
204,0.981
205,0.981
206,0.981
207,0.981
208,0.981
209,0.981
210,0.981
211,0.981
212,0.981
213,0.981
214,0.977
215,0.977
216,0.977
217,0.977
218,0.977
219,0.977
220,0.977
221,0.977
222,0.980
223,0.980
224,0.980
225,0.980
226,0.980
227,0.980
228,0.980
229,0.980
230,0.980
231,0.980
232,0.980
233,0.980
234,0.980
235,0.979
236,0.979
237,0.979
238,0.980
239,0.980
240,0.980
241,0.980
242,0.979
243,0.979
244,0.979
245,0.979
246,0.979
247,0.980
248,0.980
249,0.980
250,0.980
251,0.979
252,0.979
253,0.979
254,0.979
255,0.977
256,0.977
257,0.977
258,0.977
259,0.977
260,0.977
261,0.977
262,0.977
263,0.977
264,0.981
265,0.981
266,0.981
267,0.981
268,0.984
269,0.983
270,0.983
271,0.982
272,0.982
273,0.982
274,0.982
275,0.982
276,0.982
277,0.982
278,0.981
279,0.982
280,0.982
281,0.982
282,0.982
283,0.982
284,0.982
285,0.982
286,0.977
287,0.977
288,0.982
289,0.981
290,0.981
291,0.980
292,0.980
293,0.980
294,0.980
295,0.980
296,0.980
297,0.980
298,0.980
299,0.980
300,0.980
301,0.980
302,0.982
303,0.982
304,0.982
305,0.980
306,0.980
307,0.980
308,0.980
309,0.980
310,0.980
311,0.980
312,0.980
313,0.980
314,0.980
315,0.980
316,0.980
317,0.980
318,0.980
319,0.980
320,0.980
321,0.980
322,0.980
323,0.979
324,0.980
325,0.980
326,0.980
327,0.980
328,0.980
329,0.980
330,0.980
331,0.981
332,0.981
333,0.979
334,0.979
335,0.979
336,0.979
337,0.979
338,0.979
339,0.979
340,0.979
341,0.979
342,0.980
343,0.980
344,0.981
345,0.981
346,0.980
347,0.980
348,0.981
349,0.981
350,0.981
351,0.981
352,0.982
353,0.982
354,0.982
355,0.982
356,0.982
357,0.982
358,0.981
359,0.981
360,0.982
361,0.982
362,0.982
363,0.982
364,0.980
365,0.980
366,0.979
367,0.979
368,0.980
369,0.979
370,0.979
371,0.979
372,0.979
373,0.979
374,0.979
375,0.979
376,0.979
377,0.979
378,0.979
379,0.979
380,0.980
381,0.980
382,0.980
383,0.981
384,0.979
385,0.979
386,0.979
387,0.979
388,0.979
389,0.979
390,0.979
391,0.980
392,0.980
393,0.980
394,0.980
395,0.980
396,0.981
397,0.981
398,0.981
399,0.981
400,0.981
401,0.981
402,0.981
403,0.981
404,0.981
405,0.981
406,0.981
407,0.981
408,0.981
409,0.983
410,0.983
411,0.983
412,0.983
413,0.983
414,0.983
415,0.983
416,0.983
417,0.983
418,0.981
419,0.982
420,0.982
421,0.982
422,0.981
423,0.981
424,0.981
425,0.981
426,0.981
427,0.981
428,0.981
429,0.981
430,0.982
431,0.982
432,0.982
433,0.982
434,0.982
435,0.982
436,0.982
437,0.982
438,0.982
439,0.982
440,0.982
441,0.982
442,0.982
443,0.982
444,0.982
445,0.982
446,0.982
447,0.978
448,0.978
449,0.978
450,0.982
451,0.982
452,0.982
453,0.983
454,0.983
455,0.983
456,0.984
457,0.984
458,0.984
459,0.984
460,0.984
461,0.984
462,0.984
463,0.984
464,0.980
465,0.980
466,0.980
467,0.980
468,0.981
469,0.981
470,0.981
471,0.981
472,0.981
473,0.981
474,0.981
475,0.981
476,0.981
477,0.981
478,0.982
479,0.982
480,0.982
481,0.981
482,0.981
483,0.978
484,0.978
485,0.978
486,0.981
487,0.981
488,0.981
489,0.981
490,0.981
491,0.981
492,0.981
493,0.981
494,0.982
495,0.982
496,0.982
497,0.982
498,0.982
499,0.982
500,0.982
501,0.982
502,0.982
503,0.979
504,0.979
505,0.979
506,0.980
507,0.980
508,0.980
509,0.981
510,0.981
511,0.981
512,0.981
513,0.982
514,0.982
515,0.978
516,0.980
517,0.980
518,0.980
519,0.980
520,0.980
521,0.979
522,0.979
523,0.979
524,0.979
525,0.981
526,0.981
527,0.981
528,0.981
529,0.981
530,0.980
531,0.980
532,0.980
533,0.980
534,0.980
535,0.980
536,0.980
537,0.980
538,0.981
539,0.981
540,0.981
541,0.980
542,0.980
543,0.980
544,0.980
545,0.979
546,0.980
547,0.980
548,0.980
549,0.980
550,0.980
551,0.980
552,0.980
553,0.980
554,0.980
555,0.980
556,0.980
557,0.980
558,0.982
559,0.982
560,0.982
561,0.982
562,0.982
563,0.982
564,0.982
565,0.982
566,0.982
567,0.981
568,0.982
569,0.982
570,0.982
571,0.982
572,0.983
573,0.982
574,0.982
575,0.982
576,0.982
577,0.982
578,0.982
579,0.982
580,0.980
581,0.980
582,0.981
583,0.981
584,0.981
585,0.981
586,0.981
587,0.981
588,0.982
589,0.982
590,0.982
591,0.981
592,0.981
593,0.981
594,0.981
595,0.982
596,0.982
597,0.981
598,0.981
599,0.981
600,0.981


==> data/accuracy9.csv <==
1,0.983
2,0.983
3,0.974
4,0.974
5,0.978
6,0.976
7,0.974
8,0.976
9,0.976
10,0.976
11,0.974
12,0.963
13,0.963
14,0.963
15,0.963
16,0.963
17,0.963
18,0.963
19,0.963
20,0.976
21,0.976
22,0.975
23,0.975
24,0.975
25,0.975
26,0.975
27,0.975
28,0.975
29,0.971
30,0.971
31,0.971
32,0.971
33,0.971
34,0.977
35,0.976
36,0.978
37,0.978
38,0.978
39,0.978
40,0.978
41,0.978
42,0.978
43,0.978
44,0.977
45,0.977
46,0.979
47,0.979
48,0.979
49,0.979
50,0.979
51,0.978
52,0.977
53,0.980
54,0.980
55,0.980
56,0.979
57,0.979
58,0.977
59,0.978
60,0.978
61,0.978
62,0.978
63,0.978
64,0.978
65,0.978
66,0.979
67,0.979
68,0.979
69,0.978
70,0.980
71,0.980
72,0.981
73,0.981
74,0.980
75,0.980
76,0.980
77,0.978
78,0.978
79,0.978
80,0.978
81,0.978
82,0.979
83,0.980
84,0.980
85,0.980
86,0.979
87,0.979
88,0.977
89,0.977
90,0.978
91,0.977
92,0.977
93,0.977
94,0.980
95,0.980
96,0.980
97,0.980
98,0.980
99,0.980
100,0.980
101,0.980
102,0.980
103,0.980
104,0.973
105,0.973
106,0.973
107,0.973
108,0.976
109,0.976
110,0.976
111,0.976
112,0.976
113,0.976
114,0.976
115,0.979
116,0.977
117,0.978
118,0.979
119,0.978
120,0.978
121,0.980
122,0.980
123,0.980
124,0.980
125,0.980
126,0.980
127,0.980
128,0.980
129,0.983
130,0.983
131,0.978
132,0.978
133,0.980
134,0.979
135,0.979
136,0.981
137,0.981
138,0.981
139,0.981
140,0.979
141,0.980
142,0.980
143,0.980
144,0.980
145,0.979
146,0.979
147,0.978
148,0.979
149,0.979
150,0.979
151,0.980
152,0.980
153,0.980
154,0.980
155,0.980
156,0.978
157,0.977
158,0.979
159,0.978
160,0.980
161,0.980
162,0.979
163,0.979
164,0.979
165,0.979
166,0.978
167,0.980
168,0.980
169,0.980
170,0.980
171,0.980
172,0.980
173,0.980
174,0.980
175,0.980
176,0.979
177,0.979
178,0.979
179,0.980
180,0.980
181,0.980
182,0.981
183,0.981
184,0.981
185,0.982
186,0.982
187,0.981
188,0.980
189,0.980
190,0.980
191,0.980
192,0.982
193,0.982
194,0.981
195,0.981
196,0.979
197,0.979
198,0.979
199,0.979
200,0.978
201,0.978
202,0.978
203,0.978
204,0.978
205,0.978
206,0.980
207,0.980
208,0.980
209,0.980
210,0.980
211,0.980
212,0.980
213,0.980
214,0.980
215,0.980
216,0.979
217,0.979
218,0.980
219,0.980
220,0.980
221,0.980
222,0.980
223,0.980
224,0.980
225,0.980
226,0.980
227,0.980
228,0.980
229,0.980
230,0.980
231,0.975
232,0.975
233,0.983
234,0.983
235,0.983
236,0.982
237,0.982
238,0.982
239,0.982
240,0.981
241,0.980
242,0.980
243,0.978
244,0.979
245,0.979
246,0.979
247,0.979
248,0.979
249,0.977
250,0.977
251,0.977
252,0.977
253,0.977
254,0.979
255,0.978
256,0.978
257,0.982
258,0.982
259,0.982
260,0.981
261,0.981
262,0.978
263,0.978
264,0.978
265,0.978
266,0.978
267,0.978
268,0.978
269,0.980
270,0.979
271,0.980
272,0.980
273,0.980
274,0.980
275,0.980
276,0.980
277,0.980
278,0.980
279,0.980
280,0.978
281,0.979
282,0.979
283,0.979
284,0.979
285,0.977
286,0.977
287,0.980
288,0.980
289,0.981
290,0.981
291,0.981
292,0.979
293,0.979
294,0.980
295,0.980
296,0.980
297,0.980
298,0.980
299,0.980
300,0.980
301,0.979
302,0.979
303,0.979
304,0.979
305,0.979
306,0.979
307,0.980
308,0.980
309,0.981
310,0.981
311,0.981
312,0.981
313,0.979
314,0.979
315,0.979
316,0.979
317,0.979
318,0.979
319,0.979
320,0.979
321,0.979
322,0.979
323,0.979
324,0.979
325,0.978
326,0.978
327,0.980
328,0.979
329,0.980
330,0.981
331,0.980
332,0.980
333,0.980
334,0.980
335,0.980
336,0.980
337,0.980
338,0.979
339,0.979
340,0.979
341,0.979
342,0.978
343,0.978
344,0.978
345,0.979
346,0.978
347,0.978
348,0.978
349,0.978
350,0.978
351,0.978
352,0.978
353,0.978
354,0.978
355,0.978
356,0.978
357,0.978
358,0.978
359,0.978
360,0.978
361,0.979
362,0.979
363,0.979
364,0.979
365,0.979
366,0.979
367,0.979
368,0.979
369,0.978
370,0.979
371,0.979
372,0.979
373,0.979
374,0.979
375,0.979
376,0.979
377,0.979
378,0.980
379,0.980
380,0.980
381,0.980
382,0.981
383,0.981
384,0.981
385,0.980
386,0.980
387,0.980
388,0.980
389,0.978
390,0.978
391,0.978
392,0.980
393,0.981
394,0.981
395,0.981
396,0.981
397,0.981
398,0.981
399,0.981
400,0.981
401,0.981
402,0.978
403,0.978
404,0.978
405,0.979
406,0.979
407,0.981
408,0.981
409,0.981
410,0.980
411,0.978
412,0.978
413,0.978
414,0.978
415,0.980
416,0.980
417,0.982
418,0.982
419,0.981
420,0.981
421,0.982
422,0.982
423,0.982
424,0.982
425,0.980
426,0.980
427,0.980
428,0.980
429,0.980
430,0.980
431,0.980
432,0.976
433,0.976
434,0.976
435,0.981
436,0.982
437,0.982
438,0.982
439,0.982
440,0.982
441,0.982
442,0.982
443,0.982
444,0.979
445,0.979
446,0.979
447,0.981
448,0.981
449,0.981
450,0.982
451,0.984
452,0.984
453,0.984
454,0.983
455,0.983
456,0.984
457,0.984
458,0.984
459,0.984
460,0.984
461,0.984
462,0.984
463,0.982
464,0.982
465,0.982
466,0.982
467,0.982
468,0.982
469,0.982
470,0.982
471,0.982
472,0.982
473,0.983
474,0.983
475,0.982
476,0.982
477,0.982
478,0.982
479,0.982
480,0.982
481,0.981
482,0.981
483,0.981
484,0.981
485,0.982
486,0.982
487,0.982
488,0.982
489,0.981
490,0.981
491,0.981
492,0.981
493,0.981
494,0.980
495,0.980
496,0.981
497,0.981
498,0.981
499,0.981
500,0.981
501,0.981
502,0.980
503,0.982
504,0.980
505,0.980
506,0.980
507,0.979
508,0.979
509,0.979
510,0.979
511,0.979
512,0.979
513,0.979
514,0.981
515,0.981
516,0.981
517,0.981
518,0.981
519,0.981
520,0.981
521,0.980
522,0.980
523,0.980
524,0.980
525,0.980
526,0.980
527,0.979
528,0.979
529,0.979
530,0.979
531,0.979
532,0.980
533,0.980
534,0.980
535,0.980
536,0.980
537,0.981
538,0.981
539,0.981
540,0.982
541,0.982
542,0.982
543,0.982
544,0.982
545,0.982
546,0.982
547,0.982
548,0.982
549,0.982
550,0.982
551,0.982
552,0.980
553,0.980
554,0.980
555,0.981
556,0.981
557,0.979
558,0.980
559,0.980
560,0.980
561,0.980
562,0.977
563,0.977
564,0.980
565,0.980
566,0.980
567,0.980
568,0.980
569,0.980
570,0.980
571,0.980
572,0.980
573,0.981
574,0.981
575,0.981
576,0.981
577,0.981
578,0.981
579,0.981
580,0.981
581,0.979
582,0.979
583,0.979
584,0.979
585,0.979
586,0.980
587,0.981
588,0.981
589,0.981
590,0.981
591,0.981
592,0.981
593,0.981
594,0.983
595,0.983
596,0.982
597,0.982
598,0.982
599,0.982
600,0.982


==> data/anomaly-cnn.csv <==
1,0.066
2,0.075
3,0.058
4,0.056
5,0.055
6,0.055
7,0.092
8,0.076
9,0.054
10,0.051
11,0.075
12,0.065
13,0.049
14,0.058
15,0.062
16,0.066
17,0.047
18,0.059
19,0.053
20,0.053
21,0.000
22,1.061
23,0.120
24,0.164
25,0.186
26,0.071
27,0.072
28,0.340
29,0.000
30,0.000
31,0.997
32,0.770
33,0.587
34,0.499
35,0.882
36,0.290
37,0.114
38,0.148
39,0.128
40,0.000
41,0.075
42,0.000
43,0.477
44,0.303
45,0.093
46,0.000
47,0.187
48,0.077
49,0.000
50,0.550
51,0.127
52,0.068
53,0.080
54,0.107
55,0.056
56,0.068
57,0.000
58,0.066
59,0.000
60,0.452
61,0.062
62,0.084
63,0.077
64,0.094
65,0.000
66,0.074
67,0.061
68,0.052
69,0.000
70,0.727
71,0.083
72,0.080
73,0.058
74,0.053
75,0.240
76,0.000
77,0.000
78,0.107
79,0.077
80,0.093
81,0.068
82,0.059
83,0.056
84,0.058
85,0.079
86,0.056
87,0.060
88,0.000
89,0.000
90,0.375
91,0.065
92,0.079
93,0.000
94,0.000
95,0.221
96,0.066
97,0.080
98,0.051
99,0.000
100,0.064
101,0.056
102,0.000
103,0.113
104,0.063
105,0.057
106,0.063
107,0.049
108,0.049
109,0.000
110,0.091
111,0.000
112,0.107
113,0.100
114,0.053
115,0.054
116,0.045
117,0.000
118,0.064
119,0.000
120,0.118
121,0.058
122,0.048
123,0.063
124,0.000
125,0.063
126,0.049
127,0.000
128,0.090
129,0.076
130,0.057
131,0.051
132,0.058
133,0.055
134,0.050
135,0.000
136,0.056
137,0.000
138,0.162
139,0.053
140,0.055
141,0.060
142,0.044
143,0.047
144,0.045
145,0.052
146,0.039
147,0.047
148,0.046
149,0.047
150,0.043
151,0.000
152,0.044
153,0.000
154,0.757
155,0.074
156,0.063
157,0.061
158,0.050
159,0.000
160,0.054
161,0.000
162,0.158
163,0.061
164,0.080
165,0.052
166,0.044
167,0.045
168,0.044
169,0.045
170,0.046
171,0.000
172,0.044
173,0.039
174,0.039
175,0.048
176,0.046
177,0.000
178,0.088
179,0.084
180,0.058
181,0.046
182,0.043
183,0.000
184,0.000
185,0.098
186,0.061
187,0.047
188,0.046
189,0.040
190,0.000
191,0.069
192,0.044
193,0.046
194,0.039
195,0.041
196,0.041
197,0.040
198,0.041
199,0.049
200,0.036
201,0.035
202,0.042
203,0.044
204,0.036
205,0.041
206,0.038
207,0.035
208,0.031
209,0.040
210,0.033
211,0.037


==> data/anomaly.csv <==
1,0.035
2,0.031
3,0.000
4,1.613
5,0.066
6,0.058
7,0.046
8,0.040
9,0.000
10,0.065
11,0.043
12,0.038
13,0.036
14,0.037
15,0.036
16,0.044
17,0.033
18,0.041
19,0.033
20,0.031
21,0.000
22,1.500
23,1.435
24,0.103
25,0.073
26,0.052
27,0.046
28,0.060
29,0.048
30,0.052
31,0.046
32,0.040
33,0.044
34,0.041
35,0.039
36,0.036
37,0.038
38,0.033
39,0.036
40,0.029
41,0.046
42,0.040
43,0.033
44,0.030
45,0.028
46,0.000
47,0.000
48,0.410
49,0.055
50,0.037
51,0.000
52,0.036
53,0.000
54,0.338
55,0.047
56,0.030
57,0.030
58,0.039
59,0.041
60,0.032
61,0.037
62,0.033
63,0.032
64,0.000
65,0.033
66,0.000
67,0.281
68,0.048
69,0.000
70,0.039
71,0.000
72,1.526
73,1.265
74,0.511
75,0.199
76,0.102
77,0.063
78,0.085
79,0.053
80,0.047
81,0.045
82,0.000
83,0.000
84,0.284
85,0.052
86,0.044
87,0.043
88,0.038
89,0.043
90,0.040
91,0.043
92,0.038
93,0.036
94,0.034
95,0.034
96,0.029
97,0.030
98,0.038
99,0.030
100,0.033
101,0.043
102,0.037
103,0.034
104,0.033
105,0.035
106,0.000
107,0.065
108,0.028
109,0.029
110,0.038
111,0.000
112,0.039
113,0.029
114,0.033
115,0.031
116,0.027
117,0.031
118,0.026
119,0.023
120,0.028
121,0.034
122,0.030
123,0.000
124,1.388
125,0.050
126,0.040
127,0.040
128,0.034
129,0.034
130,0.041
131,0.000
132,0.102
133,0.000
134,0.180
135,0.035
136,0.041
137,0.034
138,0.028
139,0.033
140,0.029
141,0.000
142,0.000
143,0.120
144,0.083
145,0.024
146,0.028
147,0.037
148,0.031
149,0.033
150,0.024
151,0.031
152,0.028
153,0.025
154,0.023
155,0.023
156,0.031
157,0.031
158,0.027
159,0.025
160,0.025
161,0.024
162,0.024
163,0.026
164,0.026
165,0.027
166,0.000
167,0.000
168,0.152
169,0.034
170,0.025
171,0.024
172,0.030
173,0.026
174,0.000
175,0.024
176,0.024
177,0.022
178,0.025
179,0.025
180,0.021
181,0.024
182,0.020
183,0.024
184,0.000
185,0.265
186,0.036
187,0.024
188,0.023
189,0.021
190,0.020
191,0.024
192,0.021
193,0.023
194,0.022
195,0.024
196,0.023
197,0.021
198,0.021
199,0.024
200,0.022
201,0.021
202,0.000
203,0.019
204,0.000
205,0.394
206,0.023
207,0.024
208,0.021
209,0.021
210,0.021
211,0.021
212,0.023
213,0.022
214,0.019
215,0.020
216,0.018
217,0.022
218,0.020
219,0.019
220,0.019
221,0.017
222,0.019
223,0.018
224,0.018
225,0.020
226,0.021
227,0.000
228,0.017
229,0.000
230,0.075
231,0.038
232,0.019
233,0.021
234,0.000
235,0.000
236,1.586
237,0.052
238,0.034
239,0.029
240,0.087
241,0.030
242,0.029
243,0.000
244,0.000
245,0.079
246,0.027
247,0.024
248,0.030
249,0.023
250,0.023
251,0.028
252,0.025
253,0.023
254,0.021
255,0.022
256,0.023
257,0.020
258,0.021
259,0.023
260,0.020
261,0.022
262,0.021
263,0.000
264,0.020
265,0.000
266,0.107
267,0.031
268,0.022
269,0.024
270,0.021
271,0.022
272,0.019
273,0.021
274,0.019
275,0.020
276,0.018
277,0.021
278,0.018
279,0.017
280,0.022
281,0.016
282,0.019
283,0.018
284,0.018
285,0.000
286,0.020
287,0.000
288,0.199
289,0.030
290,0.020
291,0.020
292,0.000
293,0.000
294,0.245
295,0.022
296,0.018
297,0.020
298,0.019
299,0.019
300,0.019
301,0.020
302,0.018
303,0.000
304,0.019
305,0.000
306,0.053
307,0.021
308,0.019
309,0.000
310,0.021
311,0.018
312,0.000
313,0.074
314,0.023
315,0.020
316,0.020
317,0.018
318,0.018
319,0.017
320,0.018
321,0.017
322,0.016
323,0.017
324,0.000
325,0.017
326,0.016
327,0.016
328,0.016
329,0.015
330,0.017
331,0.015
332,0.016
333,0.019
334,0.015
335,0.019
336,0.017
337,0.013
338,0.017
339,0.016
340,0.016
341,0.015
342,0.016
343,0.016
344,0.015
345,0.014
346,0.016
347,0.000
348,0.067
349,0.023
350,0.024
351,0.019
352,0.000
353,0.000
354,1.458
355,0.026
356,0.023
357,0.025
358,0.025
359,0.023
360,0.023
361,0.021
362,0.021
363,0.000
364,0.000
365,0.065
366,0.029
367,0.033
368,0.021
369,0.000
370,0.000
371,0.064
372,0.021
373,0.021
374,0.020
375,0.017
376,0.019
377,0.016
378,0.018
379,0.016
380,0.016
381,0.018
382,0.017
383,0.016
384,0.018
385,0.014
386,0.017
387,0.018
388,0.017
389,0.016
390,0.016
391,0.016
392,0.015
393,0.015
394,0.018
395,0.016
396,0.014
397,0.015
398,0.016
399,0.017
400,0.016
401,0.016
402,0.014
403,0.014
404,0.016
405,0.000
406,0.014
407,0.000
408,0.040
409,0.024
410,0.017
411,0.000
412,0.016
413,0.000
414,0.087
415,0.026
416,0.021
417,0.019
418,0.015
419,0.018
420,0.015
421,0.014
422,0.017
423,0.000
424,0.015
425,0.014
426,0.000
427,0.064
428,0.018
429,0.020
430,0.000
431,0.000
432,0.044
433,0.017
434,0.015
435,0.016
436,0.015
437,0.014
438,0.015
439,0.015
440,0.013
441,0.000
442,0.000
443,0.065
444,0.023
445,0.017
446,0.015
447,0.014
448,0.013
449,0.015
450,0.016
451,0.015
452,0.014
453,0.016
454,0.014
455,0.014
456,0.012
457,0.015
458,0.014
459,0.013
460,0.013
461,0.012
462,0.013
463,0.015
464,0.012
465,0.014
466,0.000
467,0.000
468,0.035
469,0.019
470,0.017
471,0.013
472,0.015
473,0.013
474,0.000
475,0.015
476,0.014
477,0.013
478,0.013
479,0.013
480,0.012
481,0.013
482,0.014
483,0.000
484,0.035
485,0.022
486,0.015
487,0.017
488,0.013
489,0.014
490,0.000
491,0.000
492,0.031
493,0.024
494,0.018
495,0.013
496,0.013
497,0.013
498,0.015
499,0.013
500,0.013
501,0.013
502,0.012
503,0.000
504,0.000
505,0.033
506,0.021
507,0.014
508,0.014
509,0.013
510,0.014
511,0.013
512,0.012
513,0.012
514,0.014
515,0.013
516,0.013
517,0.012
518,0.012
519,0.013
520,0.011
521,0.011
522,0.013
523,0.013
524,0.013
525,0.013
526,0.012
527,0.000
528,0.011
529,0.013
530,0.012
531,0.000
532,0.050
533,0.013
534,0.014
535,0.012
536,0.014
537,0.013
538,0.012
539,0.012
540,0.013
541,0.011
542,0.013
543,0.012
544,0.000
545,0.013
546,0.013
547,0.000
548,0.048
549,0.013
550,0.012
551,0.012
552,0.012
553,0.011
554,0.011
555,0.011
556,0.011
557,0.014
558,0.012
559,0.011
560,0.012
561,0.000
562,0.012
563,0.011
564,0.000
565,0.028
566,0.022
567,0.017
568,0.014
569,0.011
570,0.012
571,0.011
572,0.011
573,0.011
574,0.011
575,0.012
576,0.011
577,0.011
578,0.012
579,0.013
580,0.011
581,0.010
582,0.011
583,0.010
584,0.011
585,0.012
586,0.011
587,0.000
588,0.000
589,0.026
590,0.016
591,0.012
592,0.010
593,0.000
594,0.012
595,0.000
596,0.031
597,0.018
598,0.015
599,0.015
600,0.011
601,0.012


==> data/anomalysnd-cnn.csv <==
1,0.000
2,0.000
3,0.000
4,0.000
5,0.000
6,0.000
7,0.000
8,0.000
9,0.000
10,0.000
11,0.000
12,0.000
13,0.000
14,0.000
15,0.000
16,0.000
17,0.000
18,0.000
19,0.000
20,0.000
21,0.698
22,0.000
23,0.000
24,0.000
25,0.000
26,0.000
27,0.000
28,0.000
29,0.110
30,0.778
31,0.000
32,0.000
33,0.000
34,0.000
35,0.000
36,0.000
37,0.000
38,0.000
39,0.000
40,0.150
41,0.000
42,0.673
43,0.000
44,0.000
45,0.000
46,0.190
47,0.000
48,0.000
49,0.767
50,0.000
51,0.000
52,0.000
53,0.000
54,0.000
55,0.000
56,0.000
57,0.174
58,0.000
59,0.703
60,0.000
61,0.000
62,0.000
63,0.000
64,0.000
65,0.198
66,0.000
67,0.000
68,0.000
69,0.712
70,0.000
71,0.000
72,0.000
73,0.000
74,0.000
75,0.000
76,0.215
77,0.713
78,0.000
79,0.000
80,0.000
81,0.000
82,0.000
83,0.000
84,0.000
85,0.000
86,0.000
87,0.000
88,0.248
89,0.653
90,0.000
91,0.000
92,0.000
93,0.262
94,0.748
95,0.000
96,0.000
97,0.000
98,0.000
99,0.232
100,0.000
101,0.000
102,0.667
103,0.000
104,0.000
105,0.000
106,0.000
107,0.000
108,0.000
109,0.255
110,0.000
111,0.715
112,0.000
113,0.000
114,0.000
115,0.000
116,0.000
117,0.237
118,0.000
119,0.673
120,0.000
121,0.000
122,0.000
123,0.000
124,0.251
125,0.000
126,0.000
127,0.669
128,0.000
129,0.000
130,0.000
131,0.000
132,0.000
133,0.000
134,0.000
135,0.246
136,0.000
137,0.692
138,0.000
139,0.000
140,0.000
141,0.000
142,0.000
143,0.000
144,0.000
145,0.000
146,0.000
147,0.000
148,0.000
149,0.000
150,0.000
151,0.240
152,0.000
153,0.669
154,0.000
155,0.000
156,0.000
157,0.000
158,0.000
159,0.232
160,0.000
161,0.666
162,0.000
163,0.000
164,0.000
165,0.000
166,0.000
167,0.000
168,0.000
169,0.000
170,0.000
171,0.235
172,0.000
173,0.000
174,0.000
175,0.000
176,0.000
177,0.667
178,0.000
179,0.000
180,0.000
181,0.000
182,0.000
183,0.231
184,0.646
185,0.000
186,0.000
187,0.000
188,0.000
189,0.000
190,0.234
191,0.000
192,0.000
193,0.000
194,0.000
195,0.000
196,0.000
197,0.000
198,0.000
199,0.000
200,0.000
201,0.000
202,0.000
203,0.000
204,0.000
205,0.000
206,0.000
207,0.000
208,0.000
209,0.000
210,0.000
211,0.000


==> data/anomalysnd.csv <==
1,0.000
2,0.000
3,0.429
4,0.000
5,0.000
6,0.000
7,0.000
8,0.000
9,0.289
10,0.000
11,0.000
12,0.000
13,0.000
14,0.000
15,0.000
16,0.000
17,0.000
18,0.000
19,0.000
20,0.000
21,0.719
22,0.000
23,0.000
24,0.000
25,0.000
26,0.000
27,0.000
28,0.000
29,0.000
30,0.000
31,0.000
32,0.000
33,0.000
34,0.000
35,0.000
36,0.000
37,0.000
38,0.000
39,0.000
40,0.000
41,0.000
42,0.000
43,0.000
44,0.000
45,0.000
46,0.150
47,0.648
48,0.000
49,0.000
50,0.000
51,0.162
52,0.000
53,0.564
54,0.000
55,0.000
56,0.000
57,0.000
58,0.000
59,0.000
60,0.000
61,0.000
62,0.000
63,0.000
64,0.229
65,0.000
66,0.746
67,0.000
68,0.000
69,0.234
70,0.000
71,0.574
72,0.000
73,0.000
74,0.000
75,0.000
76,0.000
77,0.000
78,0.000
79,0.000
80,0.000
81,0.000
82,0.221
83,0.450
84,0.000
85,0.000
86,0.000
87,0.000
88,0.000
89,0.000
90,0.000
91,0.000
92,0.000
93,0.000
94,0.000
95,0.000
96,0.000
97,0.000
98,0.000
99,0.000
100,0.000
101,0.000
102,0.000
103,0.000
104,0.000
105,0.000
106,0.267
107,0.000
108,0.000
109,0.000
110,0.000
111,0.199
112,0.000
113,0.000
114,0.000
115,0.000
116,0.000
117,0.000
118,0.000
119,0.000
120,0.000
121,0.000
122,0.000
123,0.452
124,0.000
125,0.000
126,0.000
127,0.000
128,0.000
129,0.000
130,0.000
131,0.232
132,0.000
133,0.610
134,0.000
135,0.000
136,0.000
137,0.000
138,0.000
139,0.000
140,0.000
141,0.165
142,0.580
143,0.000
144,0.000
145,0.000
146,0.000
147,0.000
148,0.000
149,0.000
150,0.000
151,0.000
152,0.000
153,0.000
154,0.000
155,0.000
156,0.000
157,0.000
158,0.000
159,0.000
160,0.000
161,0.000
162,0.000
163,0.000
164,0.000
165,0.000
166,0.164
167,0.494
168,0.000
169,0.000
170,0.000
171,0.000
172,0.000
173,0.000
174,0.187
175,0.000
176,0.000
177,0.000
178,0.000
179,0.000
180,0.000
181,0.000
182,0.000
183,0.000
184,0.628
185,0.000
186,0.000
187,0.000
188,0.000
189,0.000
190,0.000
191,0.000
192,0.000
193,0.000
194,0.000
195,0.000
196,0.000
197,0.000
198,0.000
199,0.000
200,0.000
201,0.000
202,0.152
203,0.000
204,0.523
205,0.000
206,0.000
207,0.000
208,0.000
209,0.000
210,0.000
211,0.000
212,0.000
213,0.000
214,0.000
215,0.000
216,0.000
217,0.000
218,0.000
219,0.000
220,0.000
221,0.000
222,0.000
223,0.000
224,0.000
225,0.000
226,0.000
227,0.142
228,0.000
229,0.469
230,0.000
231,0.000
232,0.000
233,0.000
234,0.180
235,0.587
236,0.000
237,0.000
238,0.000
239,0.000
240,0.000
241,0.000
242,0.000
243,0.139
244,0.478
245,0.000
246,0.000
247,0.000
248,0.000
249,0.000
250,0.000
251,0.000
252,0.000
253,0.000
254,0.000
255,0.000
256,0.000
257,0.000
258,0.000
259,0.000
260,0.000
261,0.000
262,0.000
263,0.130
264,0.000
265,0.434
266,0.000
267,0.000
268,0.000
269,0.000
270,0.000
271,0.000
272,0.000
273,0.000
274,0.000
275,0.000
276,0.000
277,0.000
278,0.000
279,0.000
280,0.000
281,0.000
282,0.000
283,0.000
284,0.000
285,0.164
286,0.000
287,0.517
288,0.000
289,0.000
290,0.000
291,0.000
292,0.130
293,0.491
294,0.000
295,0.000
296,0.000
297,0.000
298,0.000
299,0.000
300,0.000
301,0.000
302,0.000
303,0.123
304,0.000
305,0.430
306,0.000
307,0.000
308,0.000
309,0.147
310,0.000
311,0.000
312,0.484
313,0.000
314,0.000
315,0.000
316,0.000
317,0.000
318,0.000
319,0.000
320,0.000
321,0.000
322,0.000
323,0.000
324,0.118
325,0.000
326,0.000
327,0.000
328,0.000
329,0.000
330,0.000
331,0.000
332,0.000
333,0.000
334,0.000
335,0.000
336,0.000
337,0.000
338,0.000
339,0.000
340,0.000
341,0.000
342,0.000
343,0.000
344,0.000
345,0.000
346,0.000
347,0.452
348,0.000
349,0.000
350,0.000
351,0.000
352,0.123
353,0.441
354,0.000
355,0.000
356,0.000
357,0.000
358,0.000
359,0.000
360,0.000
361,0.000
362,0.000
363,0.118
364,0.430
365,0.000
366,0.000
367,0.000
368,0.000
369,0.115
370,0.413
371,0.000
372,0.000
373,0.000
374,0.000
375,0.000
376,0.000
377,0.000
378,0.000
379,0.000
380,0.000
381,0.000
382,0.000
383,0.000
384,0.000
385,0.000
386,0.000
387,0.000
388,0.000
389,0.000
390,0.000
391,0.000
392,0.000
393,0.000
394,0.000
395,0.000
396,0.000
397,0.000
398,0.000
399,0.000
400,0.000
401,0.000
402,0.000
403,0.000
404,0.000
405,0.110
406,0.000
407,0.393
408,0.000
409,0.000
410,0.000
411,0.119
412,0.000
413,0.404
414,0.000
415,0.000
416,0.000
417,0.000
418,0.000
419,0.000
420,0.000
421,0.000
422,0.000
423,0.104
424,0.000
425,0.000
426,0.390
427,0.000
428,0.000
429,0.000
430,0.101
431,0.356
432,0.000
433,0.000
434,0.000
435,0.000
436,0.000
437,0.000
438,0.000
439,0.000
440,0.000
441,0.106
442,0.355
443,0.000
444,0.000
445,0.000
446,0.000
447,0.000
448,0.000
449,0.000
450,0.000
451,0.000
452,0.000
453,0.000
454,0.000
455,0.000
456,0.000
457,0.000
458,0.000
459,0.000
460,0.000
461,0.000
462,0.000
463,0.000
464,0.000
465,0.000
466,0.089
467,0.319
468,0.000
469,0.000
470,0.000
471,0.000
472,0.000
473,0.000
474,0.102
475,0.000
476,0.000
477,0.000
478,0.000
479,0.000
480,0.000
481,0.000
482,0.000
483,0.344
484,0.000
485,0.000
486,0.000
487,0.000
488,0.000
489,0.000
490,0.094
491,0.349
492,0.000
493,0.000
494,0.000
495,0.000
496,0.000
497,0.000
498,0.000
499,0.000
500,0.000
501,0.000
502,0.000
503,0.080
504,0.309
505,0.000
506,0.000
507,0.000
508,0.000
509,0.000
510,0.000
511,0.000
512,0.000
513,0.000
514,0.000
515,0.000
516,0.000
517,0.000
518,0.000
519,0.000
520,0.000
521,0.000
522,0.000
523,0.000
524,0.000
525,0.000
526,0.000
527,0.076
528,0.000
529,0.000
530,0.000
531,0.272
532,0.000
533,0.000
534,0.000
535,0.000
536,0.000
537,0.000
538,0.000
539,0.000
540,0.000
541,0.000
542,0.000
543,0.000
544,0.091
545,0.000
546,0.000
547,0.293
548,0.000
549,0.000
550,0.000
551,0.000
552,0.000
553,0.000
554,0.000
555,0.000
556,0.000
557,0.000
558,0.000
559,0.000
560,0.000
561,0.084
562,0.000
563,0.000
564,0.307
565,0.000
566,0.000
567,0.000
568,0.000
569,0.000
570,0.000
571,0.000
572,0.000
573,0.000
574,0.000
575,0.000
576,0.000
577,0.000
578,0.000
579,0.000
580,0.000
581,0.000
582,0.000
583,0.000
584,0.000
585,0.000
586,0.000
587,0.066
588,0.291
589,0.000
590,0.000
591,0.000
592,0.000
593,0.082
594,0.000
595,0.298
596,0.000
597,0.000
598,0.000
599,0.000
600,0.000
601,0.000


==> data/pattern7.csv <==
1,10.0331
2,10.0694
3,10.0559
4,10.0560
5,10.0727
6,10.0669
7,10.1279
8,10.0546
9,10.1335
10,10.1637
11,10.1309
12,10.1057
13,10.1374
14,30.4791
15,19.7804
16,18.3461
17,18.4765
18,17.2878
19,17.5085
20,16.3739
21,16.3585
22,15.3629
23,15.5325
24,14.5580
25,14.8417
26,-1.5302
27,2.6393
28,3.2507
29,3.6345
30,3.9952
31,3.9651
32,4.0329
33,4.1254
34,4.3244
35,4.4001
36,4.3940
37,4.3967
38,4.5187
39,4.5604
40,4.6550
41,4.6955
42,4.7339
43,4.7928
44,4.8176
45,4.8545
46,4.8535
47,4.9087
48,4.9398
49,5.0558
50,19.2282
51,15.4367
52,14.8960
53,14.8296
54,13.9659
55,13.9544
56,14.0093
57,13.3507
58,12.9341
59,12.7428
60,-0.3250
61,2.7858
62,3.2184
63,3.5918
64,3.8408
65,3.8795
66,4.0481
67,4.2086
68,4.3105
69,16.5216
70,14.2247
71,13.9004
72,13.7726
73,13.5972
74,13.0451
75,12.7676
76,12.7099
77,12.5331
78,12.5190
79,12.5423
80,12.5565


==> data/pattern9.csv <==
1,10.5374
2,10.5462
3,10.5572
4,10.5538
5,10.3852
6,10.6057
7,10.6418
8,10.5839
9,10.5642
10,10.4940
11,10.5072
12,10.3621
13,10.5072
14,-17.6189
15,-7.1181
16,-4.7901
17,-4.4158
18,-2.5896
19,-2.7820
20,-1.0736
21,-1.6956
22,-0.0195
23,-0.3409
24,1.2805
25,1.0806
26,23.5555
27,18.7357
28,18.3499
29,18.0888
30,17.8154
31,17.7030
32,17.5037
33,17.4155
34,17.3551
35,17.2744
36,17.3393
37,17.2991
38,17.2654
39,17.3173
40,17.2888
41,17.2317
42,17.1951
43,17.1768
44,17.0956
45,17.1124
46,17.1154
47,17.1374
48,17.0858
49,17.0018
50,0.3309
51,3.5570
52,4.3061
53,4.5124
54,5.6084
55,5.8104
56,5.9728
57,6.8473
58,7.4605
59,7.8440
60,19.1893
61,16.8191
62,16.6218
63,16.3938
64,16.2217
65,16.2230
66,16.1936
67,16.0658
68,15.9695
69,5.2475
70,7.0115
71,7.2806
72,7.4970
73,7.5977
74,8.3265
75,8.7476
76,8.7334
77,9.1373
78,9.1529
79,9.1225
80,9.1583


==> data/patternbit.csv <==
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,1
9,1
10,1
11,1
12,1
13,1
14,1
15,1
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,1
25,1
26,1
27,1
28,1
29,1
30,1
31,1
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,1
49,1
50,1
51,1
52,1
53,1
54,1
55,1
56,1
57,1
58,1
59,1
60,1
61,1
62,1
63,1
64,1
65,1
66,1
67,1
68,1
69,1
70,1
71,1
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0


==> data/patternmax.csv <==
1,8
2,8
3,8
4,8
5,8
6,8
7,8
8,8
9,8
10,8
11,8
12,8
13,8
14,3
15,3
16,3
17,3
18,3
19,3
20,3
21,3
22,3
23,3
24,3
25,3
26,8
27,8
28,8
29,8
30,8
31,8
32,8
33,8
34,8
35,8
36,8
37,8
38,8
39,8
40,8
41,8
42,8
43,8
44,8
45,8
46,8
47,8
48,8
49,8
50,3
51,3
52,3
53,3
54,3
55,3
56,3
57,3
58,3
59,3
60,8
61,8
62,8
63,8
64,8
65,8
66,8
67,8
68,8
69,3
70,3
71,3
72,3
73,3
74,3
75,3
76,3
77,3
78,3
79,3
80,3


==> data/zhnorm.csv <==
1,0.2191
2,0.2193
3,0.2195
4,0.2194
5,0.2159
6,0.2205
7,0.2213
8,0.2200
9,0.2196
10,0.2182
11,0.2185
12,0.2154
13,0.2185
14,-0.3663
15,-0.1480
16,-0.0996
17,-0.0918
18,-0.0538
19,-0.0578
20,-0.0223
21,-0.0353
22,-0.0004
23,-0.0071
24,0.0266
25,0.0225
26,0.4897
27,0.3895
28,0.3815
29,0.3761
30,0.3704
31,0.3681
32,0.3639
33,0.3621
34,0.3608
35,0.3592
36,0.3605
37,0.3597
38,0.3590
39,0.3600
40,0.3594
41,0.3583
42,0.3575
43,0.3571
44,0.3554
45,0.3558
46,0.3558
47,0.3563
48,0.3552
49,0.3535
50,0.0069
51,0.0740
52,0.0895
53,0.0938
54,0.1166
55,0.1208
56,0.1242
57,0.1424
58,0.1551
59,0.1631
60,0.3990
61,0.3497
62,0.3456
63,0.3408
64,0.3373
65,0.3373
66,0.3367
67,0.3340
68,0.3320
69,0.1091
70,0.1458
71,0.1514
72,0.1559
73,0.1580
74,0.1731
75,0.1819
76,0.1816
77,0.1900
78,0.1903
79,0.1897
80,0.1904


==> data/zlnorm.csv <==
1,0.2086
2,0.2094
3,0.2091
4,0.2091
5,0.2094
6,0.2093
7,0.2106
8,0.2090
9,0.2107
10,0.2113
11,0.2106
12,0.2101
13,0.2108
14,0.6337
15,0.4113
16,0.3814
17,0.3841
18,0.3594
19,0.3640
20,0.3404
21,0.3401
22,0.3194
23,0.3229
24,0.3027
25,0.3086
26,-0.0318
27,0.0549
28,0.0676
29,0.0756
30,0.0831
31,0.0824
32,0.0838
33,0.0858
34,0.0899
35,0.0915
36,0.0914
37,0.0914
38,0.0939
39,0.0948
40,0.0968
41,0.0976
42,0.0984
43,0.0996
44,0.1002
45,0.1009
46,0.1009
47,0.1021
48,0.1027
49,0.1051
50,0.3998
51,0.3209
52,0.3097
53,0.3083
54,0.2904
55,0.2901
56,0.2913
57,0.2776
58,0.2689
59,0.2649
60,-0.0068
61,0.0579
62,0.0669
63,0.0747
64,0.0799
65,0.0807
66,0.0842
67,0.0875
68,0.0896
69,0.3435
70,0.2957
71,0.2890
72,0.2863
73,0.2827
74,0.2712
75,0.2654
76,0.2643
77,0.2606
78,0.2603
79,0.2608
80,0.2611


==> data/znorm.csv <==
1,0.0105
2,0.0099
3,0.0104
4,0.0103
5,0.0065
6,0.0112
7,0.0107
8,0.0110
9,0.0090
10,0.0069
11,0.0078
12,0.0053
13,0.0077
14,-1.0000
15,-0.5592
16,-0.4810
17,-0.4760
18,-0.4133
19,-0.4219
20,-0.3627
21,-0.3754
22,-0.3198
23,-0.3300
24,-0.2761
25,-0.2861
26,0.5216
27,0.3347
28,0.3139
29,0.3005
30,0.2873
31,0.2856
32,0.2801
33,0.2763
34,0.2709
35,0.2677
36,0.2691
37,0.2683
38,0.2650
39,0.2652
40,0.2627
41,0.2606
42,0.2591
43,0.2575
44,0.2553
45,0.2549
46,0.2549
47,0.2542
48,0.2525
49,0.2484
50,-0.3929
51,-0.2470
52,-0.2202
53,-0.2145
54,-0.1738
55,-0.1693
56,-0.1671
57,-0.1352
58,-0.1138
59,-0.1019
60,0.4057
61,0.2918
62,0.2787
63,0.2662
64,0.2574
65,0.2566
66,0.2525
67,0.2465
68,0.2424
69,-0.2344
70,-0.1500
71,-0.1376
72,-0.1305
73,-0.1247
74,-0.0981
75,-0.0836
76,-0.0827
77,-0.0706
78,-0.0700
79,-0.0711
80,-0.0707

